How Robust Are Graph Neural Networks to Structural Noise?

Graph neural networks (GNNs) are an emerging model for learning graph embeddings and making predictions on graph structured data. However, robustness of graph neural networks is not yet well-understood. In this work, we focus on node structural identity predictions, where a representative GNN model is able to achieve near-perfect accuracy. We also show that the same GNN model is not robust to addition of structural noise, through a controlled dataset and set of experiments. Finally, we show that under the right conditions, graph-augmented training is capable of significantly improving robustness to structural noise.

==> figures/baseline_noise_global.txt <==
Data: cycle_999_house_333_0, Samples-per: 20, Test: 1.0000
Data: cycle_999_house_333_0, Samples-per: 20, Test: 0.9980
Data: cycle_999_house_333_0, Samples-per: 20, Test: 0.9980
Data: cycle_999_house_333_0, Samples-per: 20, Test: 1.0000
Data: cycle_999_house_333_0, Samples-per: 20, Test: 1.0000
Data: cycle_999_house_333_0, Samples-per: 20, Test: 0.9990
Data: cycle_999_house_333_0, Samples-per: 20, Test: 0.9990
Data: cycle_999_house_333_0, Samples-per: 20, Test: 0.9990
Data: cycle_999_house_333_0, Samples-per: 20, Test: 1.0000
Data: cycle_999_house_333_0, Samples-per: 20, Test: 0.9980
Data: cycle_999_house_333_0, Samples-per: 20, Test: 0.9990
Data: cycle_999_house_333_0, Samples-per: 20, Test: 0.9990
Data: cycle_999_house_333_0, Samples-per: 20, Test: 0.9990
Data: cycle_999_house_333_0, Samples-per: 20, Test: 0.9990
Data: cycle_999_house_333_0, Samples-per: 20, Test: 0.9980
Data: cycle_999_house_333_0, Samples-per: 20, Test: 0.9980
Data: cycle_999_house_333_0, Samples-per: 20, Test: 0.9980
Data: cycle_999_house_333_0, Samples-per: 20, Test: 0.9990
Data: cycle_999_house_333_0, Samples-per: 20, Test: 0.9990
Data: cycle_999_house_333_0, Samples-per: 20, Test: 0.9990
Data: cycle_999_house_333_0, Samples-per: 20, Test: 0.9990
Data: cycle_999_house_333_0, Samples-per: 20, Test: 0.9990
Data: cycle_999_house_333_0, Samples-per: 20, Test: 0.9980
Data: cycle_999_house_333_0, Samples-per: 20, Test: 0.9970
Data: cycle_999_house_333_0, Samples-per: 20, Test: 0.9980
Data: cycle_999_house_333_0, Samples-per: 20, Test: 1.0000
Data: cycle_999_house_333_0, Samples-per: 20, Test: 0.9990
Data: cycle_999_house_333_0, Samples-per: 20, Test: 0.9990
Data: cycle_999_house_333_0, Samples-per: 20, Test: 0.9990
Data: cycle_999_house_333_0, Samples-per: 20, Test: 1.0000
Data: cycle_999_house_333_0, Samples-per: 20, Test: 0.9990
Data: cycle_999_house_333_0, Samples-per: 20, Test: 0.9990
Data: cycle_999_house_333_0, Samples-per: 20, Test: 0.9980
Data: cycle_999_house_333_0, Samples-per: 20, Test: 0.9980
Data: cycle_999_house_333_0, Samples-per: 20, Test: 0.9990
Data: cycle_999_house_333_0, Samples-per: 20, Test: 1.0000
Data: cycle_999_house_333_0, Samples-per: 20, Test: 0.9990
Data: cycle_999_house_333_0, Samples-per: 20, Test: 0.9990
Data: cycle_999_house_333_0, Samples-per: 20, Test: 0.9990
Data: cycle_999_house_333_0, Samples-per: 20, Test: 0.9990
Data: cycle_999_house_333_0, Samples-per: 20, Test: 0.9990
Data: cycle_999_house_333_0, Samples-per: 20, Test: 0.9980
Data: cycle_999_house_333_0, Samples-per: 20, Test: 1.0000
Data: cycle_999_house_333_0, Samples-per: 20, Test: 0.9980
Data: cycle_999_house_333_0, Samples-per: 20, Test: 0.9990
Data: cycle_999_house_333_0, Samples-per: 20, Test: 0.9990
Data: cycle_999_house_333_0, Samples-per: 20, Test: 0.9990
Data: cycle_999_house_333_0, Samples-per: 20, Test: 0.9990
Data: cycle_999_house_333_0, Samples-per: 20, Test: 0.9980
Data: cycle_999_house_333_0, Samples-per: 20, Test: 0.9990
Data: cycle_999_house_333_p0.05, Samples-per: 20, Test: 0.8342
Data: cycle_999_house_333_p0.05, Samples-per: 20, Test: 0.8475
Data: cycle_999_house_333_p0.05, Samples-per: 20, Test: 0.8439
Data: cycle_999_house_333_p0.05, Samples-per: 20, Test: 0.8644
Data: cycle_999_house_333_p0.05, Samples-per: 20, Test: 0.8637
Data: cycle_999_house_333_p0.05, Samples-per: 20, Test: 0.8476
Data: cycle_999_house_333_p0.05, Samples-per: 20, Test: 0.8691
Data: cycle_999_house_333_p0.05, Samples-per: 20, Test: 0.8540
Data: cycle_999_house_333_p0.05, Samples-per: 20, Test: 0.8530
Data: cycle_999_house_333_p0.05, Samples-per: 20, Test: 0.8299
Data: cycle_999_house_333_p0.05, Samples-per: 20, Test: 0.8703
Data: cycle_999_house_333_p0.05, Samples-per: 20, Test: 0.8694
Data: cycle_999_house_333_p0.05, Samples-per: 20, Test: 0.8562
Data: cycle_999_house_333_p0.05, Samples-per: 20, Test: 0.8645
Data: cycle_999_house_333_p0.05, Samples-per: 20, Test: 0.8502
Data: cycle_999_house_333_p0.05, Samples-per: 20, Test: 0.8468
Data: cycle_999_house_333_p0.05, Samples-per: 20, Test: 0.8413
Data: cycle_999_house_333_p0.05, Samples-per: 20, Test: 0.8785
Data: cycle_999_house_333_p0.05, Samples-per: 20, Test: 0.8586
Data: cycle_999_house_333_p0.05, Samples-per: 20, Test: 0.8576
Data: cycle_999_house_333_p0.05, Samples-per: 20, Test: 0.8543
Data: cycle_999_house_333_p0.05, Samples-per: 20, Test: 0.8541
Data: cycle_999_house_333_p0.05, Samples-per: 20, Test: 0.8690
Data: cycle_999_house_333_p0.05, Samples-per: 20, Test: 0.8636
Data: cycle_999_house_333_p0.05, Samples-per: 20, Test: 0.8798
Data: cycle_999_house_333_p0.05, Samples-per: 20, Test: 0.8721
Data: cycle_999_house_333_p0.05, Samples-per: 20, Test: 0.8476
Data: cycle_999_house_333_p0.05, Samples-per: 20, Test: 0.8504
Data: cycle_999_house_333_p0.05, Samples-per: 20, Test: 0.8713
Data: cycle_999_house_333_p0.05, Samples-per: 20, Test: 0.8582
Data: cycle_999_house_333_p0.05, Samples-per: 20, Test: 0.8550
Data: cycle_999_house_333_p0.05, Samples-per: 20, Test: 0.8264
Data: cycle_999_house_333_p0.05, Samples-per: 20, Test: 0.8766
Data: cycle_999_house_333_p0.05, Samples-per: 20, Test: 0.8547
Data: cycle_999_house_333_p0.05, Samples-per: 20, Test: 0.8575
Data: cycle_999_house_333_p0.05, Samples-per: 20, Test: 0.8566
Data: cycle_999_house_333_p0.05, Samples-per: 20, Test: 0.8381
Data: cycle_999_house_333_p0.05, Samples-per: 20, Test: 0.8622
Data: cycle_999_house_333_p0.05, Samples-per: 20, Test: 0.8552
Data: cycle_999_house_333_p0.05, Samples-per: 20, Test: 0.8547
Data: cycle_999_house_333_p0.05, Samples-per: 20, Test: 0.8643
Data: cycle_999_house_333_p0.05, Samples-per: 20, Test: 0.8553
Data: cycle_999_house_333_p0.05, Samples-per: 20, Test: 0.8570
Data: cycle_999_house_333_p0.05, Samples-per: 20, Test: 0.8652
Data: cycle_999_house_333_p0.05, Samples-per: 20, Test: 0.8368
Data: cycle_999_house_333_p0.05, Samples-per: 20, Test: 0.8701
Data: cycle_999_house_333_p0.05, Samples-per: 20, Test: 0.8545
Data: cycle_999_house_333_p0.05, Samples-per: 20, Test: 0.8521
Data: cycle_999_house_333_p0.05, Samples-per: 20, Test: 0.8404
Data: cycle_999_house_333_p0.05, Samples-per: 20, Test: 0.8437
Data: cycle_999_house_333_p0.1, Samples-per: 20, Test: 0.7185
Data: cycle_999_house_333_p0.1, Samples-per: 20, Test: 0.6871
Data: cycle_999_house_333_p0.1, Samples-per: 20, Test: 0.7315
Data: cycle_999_house_333_p0.1, Samples-per: 20, Test: 0.7063
Data: cycle_999_house_333_p0.1, Samples-per: 20, Test: 0.7213
Data: cycle_999_house_333_p0.1, Samples-per: 20, Test: 0.7028
Data: cycle_999_house_333_p0.1, Samples-per: 20, Test: 0.7118
Data: cycle_999_house_333_p0.1, Samples-per: 20, Test: 0.7400
Data: cycle_999_house_333_p0.1, Samples-per: 20, Test: 0.7353
Data: cycle_999_house_333_p0.1, Samples-per: 20, Test: 0.7418
Data: cycle_999_house_333_p0.1, Samples-per: 20, Test: 0.7122
Data: cycle_999_house_333_p0.1, Samples-per: 20, Test: 0.7340
Data: cycle_999_house_333_p0.1, Samples-per: 20, Test: 0.7319
Data: cycle_999_house_333_p0.1, Samples-per: 20, Test: 0.6804
Data: cycle_999_house_333_p0.1, Samples-per: 20, Test: 0.7298
Data: cycle_999_house_333_p0.1, Samples-per: 20, Test: 0.6867
Data: cycle_999_house_333_p0.1, Samples-per: 20, Test: 0.6708
Data: cycle_999_house_333_p0.1, Samples-per: 20, Test: 0.7365
Data: cycle_999_house_333_p0.1, Samples-per: 20, Test: 0.7051
Data: cycle_999_house_333_p0.1, Samples-per: 20, Test: 0.7312
Data: cycle_999_house_333_p0.1, Samples-per: 20, Test: 0.7092
Data: cycle_999_house_333_p0.1, Samples-per: 20, Test: 0.7092
Data: cycle_999_house_333_p0.1, Samples-per: 20, Test: 0.7049
Data: cycle_999_house_333_p0.1, Samples-per: 20, Test: 0.6426
Data: cycle_999_house_333_p0.1, Samples-per: 20, Test: 0.7426
Data: cycle_999_house_333_p0.1, Samples-per: 20, Test: 0.7595
Data: cycle_999_house_333_p0.1, Samples-per: 20, Test: 0.7316
Data: cycle_999_house_333_p0.1, Samples-per: 20, Test: 0.7358
Data: cycle_999_house_333_p0.1, Samples-per: 20, Test: 0.7596
Data: cycle_999_house_333_p0.1, Samples-per: 20, Test: 0.7255
Data: cycle_999_house_333_p0.1, Samples-per: 20, Test: 0.7434
Data: cycle_999_house_333_p0.1, Samples-per: 20, Test: 0.7179
Data: cycle_999_house_333_p0.1, Samples-per: 20, Test: 0.6529
Data: cycle_999_house_333_p0.1, Samples-per: 20, Test: 0.7430
Data: cycle_999_house_333_p0.1, Samples-per: 20, Test: 0.7314
Data: cycle_999_house_333_p0.1, Samples-per: 20, Test: 0.7259
Data: cycle_999_house_333_p0.1, Samples-per: 20, Test: 0.6954
Data: cycle_999_house_333_p0.1, Samples-per: 20, Test: 0.7239
Data: cycle_999_house_333_p0.1, Samples-per: 20, Test: 0.7323
Data: cycle_999_house_333_p0.1, Samples-per: 20, Test: 0.7202
Data: cycle_999_house_333_p0.1, Samples-per: 20, Test: 0.7344
Data: cycle_999_house_333_p0.1, Samples-per: 20, Test: 0.7493
Data: cycle_999_house_333_p0.1, Samples-per: 20, Test: 0.7291
Data: cycle_999_house_333_p0.1, Samples-per: 20, Test: 0.7347
Data: cycle_999_house_333_p0.1, Samples-per: 20, Test: 0.7029
Data: cycle_999_house_333_p0.1, Samples-per: 20, Test: 0.7244
Data: cycle_999_house_333_p0.1, Samples-per: 20, Test: 0.6946
Data: cycle_999_house_333_p0.1, Samples-per: 20, Test: 0.7296
Data: cycle_999_house_333_p0.1, Samples-per: 20, Test: 0.7247
Data: cycle_999_house_333_p0.1, Samples-per: 20, Test: 0.7387
Data: cycle_999_house_333_p0.15, Samples-per: 20, Test: 0.5582
Data: cycle_999_house_333_p0.15, Samples-per: 20, Test: 0.6547
Data: cycle_999_house_333_p0.15, Samples-per: 20, Test: 0.5722
Data: cycle_999_house_333_p0.15, Samples-per: 20, Test: 0.6333
Data: cycle_999_house_333_p0.15, Samples-per: 20, Test: 0.6493
Data: cycle_999_house_333_p0.15, Samples-per: 20, Test: 0.5923
Data: cycle_999_house_333_p0.15, Samples-per: 20, Test: 0.5648
Data: cycle_999_house_333_p0.15, Samples-per: 20, Test: 0.6078
Data: cycle_999_house_333_p0.15, Samples-per: 20, Test: 0.6201
Data: cycle_999_house_333_p0.15, Samples-per: 20, Test: 0.6151
Data: cycle_999_house_333_p0.15, Samples-per: 20, Test: 0.5918
Data: cycle_999_house_333_p0.15, Samples-per: 20, Test: 0.6303
Data: cycle_999_house_333_p0.15, Samples-per: 20, Test: 0.6159
Data: cycle_999_house_333_p0.15, Samples-per: 20, Test: 0.6020
Data: cycle_999_house_333_p0.15, Samples-per: 20, Test: 0.5964
Data: cycle_999_house_333_p0.15, Samples-per: 20, Test: 0.6170
Data: cycle_999_house_333_p0.15, Samples-per: 20, Test: 0.6386
Data: cycle_999_house_333_p0.15, Samples-per: 20, Test: 0.6561
Data: cycle_999_house_333_p0.15, Samples-per: 20, Test: 0.6545
Data: cycle_999_house_333_p0.15, Samples-per: 20, Test: 0.5923
Data: cycle_999_house_333_p0.15, Samples-per: 20, Test: 0.6369
Data: cycle_999_house_333_p0.15, Samples-per: 20, Test: 0.5646
Data: cycle_999_house_333_p0.15, Samples-per: 20, Test: 0.6246
Data: cycle_999_house_333_p0.15, Samples-per: 20, Test: 0.6022
Data: cycle_999_house_333_p0.15, Samples-per: 20, Test: 0.6502
Data: cycle_999_house_333_p0.15, Samples-per: 20, Test: 0.5663
Data: cycle_999_house_333_p0.15, Samples-per: 20, Test: 0.6621
Data: cycle_999_house_333_p0.15, Samples-per: 20, Test: 0.5565
Data: cycle_999_house_333_p0.15, Samples-per: 20, Test: 0.6326
Data: cycle_999_house_333_p0.15, Samples-per: 20, Test: 0.6057
Data: cycle_999_house_333_p0.15, Samples-per: 20, Test: 0.6387
Data: cycle_999_house_333_p0.15, Samples-per: 20, Test: 0.6267
Data: cycle_999_house_333_p0.15, Samples-per: 20, Test: 0.6047
Data: cycle_999_house_333_p0.15, Samples-per: 20, Test: 0.6438
Data: cycle_999_house_333_p0.15, Samples-per: 20, Test: 0.6664
Data: cycle_999_house_333_p0.15, Samples-per: 20, Test: 0.6291
Data: cycle_999_house_333_p0.15, Samples-per: 20, Test: 0.6400
Data: cycle_999_house_333_p0.15, Samples-per: 20, Test: 0.5761
Data: cycle_999_house_333_p0.15, Samples-per: 20, Test: 0.6101
Data: cycle_999_house_333_p0.15, Samples-per: 20, Test: 0.6470
Data: cycle_999_house_333_p0.15, Samples-per: 20, Test: 0.6189
Data: cycle_999_house_333_p0.15, Samples-per: 20, Test: 0.5842
Data: cycle_999_house_333_p0.15, Samples-per: 20, Test: 0.6634
Data: cycle_999_house_333_p0.15, Samples-per: 20, Test: 0.6389
Data: cycle_999_house_333_p0.15, Samples-per: 20, Test: 0.6397
Data: cycle_999_house_333_p0.15, Samples-per: 20, Test: 0.6157
Data: cycle_999_house_333_p0.15, Samples-per: 20, Test: 0.5789
Data: cycle_999_house_333_p0.15, Samples-per: 20, Test: 0.6318
Data: cycle_999_house_333_p0.15, Samples-per: 20, Test: 0.6231
Data: cycle_999_house_333_p0.15, Samples-per: 20, Test: 0.6455
Data: cycle_999_house_333_p0.2, Samples-per: 20, Test: 0.5342
Data: cycle_999_house_333_p0.2, Samples-per: 20, Test: 0.5631
Data: cycle_999_house_333_p0.2, Samples-per: 20, Test: 0.5057
Data: cycle_999_house_333_p0.2, Samples-per: 20, Test: 0.5275
Data: cycle_999_house_333_p0.2, Samples-per: 20, Test: 0.5775
Data: cycle_999_house_333_p0.2, Samples-per: 20, Test: 0.5639
Data: cycle_999_house_333_p0.2, Samples-per: 20, Test: 0.5099
Data: cycle_999_house_333_p0.2, Samples-per: 20, Test: 0.5318
Data: cycle_999_house_333_p0.2, Samples-per: 20, Test: 0.5549
Data: cycle_999_house_333_p0.2, Samples-per: 20, Test: 0.5287
Data: cycle_999_house_333_p0.2, Samples-per: 20, Test: 0.5175
Data: cycle_999_house_333_p0.2, Samples-per: 20, Test: 0.4684
Data: cycle_999_house_333_p0.2, Samples-per: 20, Test: 0.5286
Data: cycle_999_house_333_p0.2, Samples-per: 20, Test: 0.5342
Data: cycle_999_house_333_p0.2, Samples-per: 20, Test: 0.4618
Data: cycle_999_house_333_p0.2, Samples-per: 20, Test: 0.5072
Data: cycle_999_house_333_p0.2, Samples-per: 20, Test: 0.4857
Data: cycle_999_house_333_p0.2, Samples-per: 20, Test: 0.5631
Data: cycle_999_house_333_p0.2, Samples-per: 20, Test: 0.5425
Data: cycle_999_house_333_p0.2, Samples-per: 20, Test: 0.4934
Data: cycle_999_house_333_p0.2, Samples-per: 20, Test: 0.5289
Data: cycle_999_house_333_p0.2, Samples-per: 20, Test: 0.4661
Data: cycle_999_house_333_p0.2, Samples-per: 20, Test: 0.5441
Data: cycle_999_house_333_p0.2, Samples-per: 20, Test: 0.5509
Data: cycle_999_house_333_p0.2, Samples-per: 20, Test: 0.5382
Data: cycle_999_house_333_p0.2, Samples-per: 20, Test: 0.4833
Data: cycle_999_house_333_p0.2, Samples-per: 20, Test: 0.5587
Data: cycle_999_house_333_p0.2, Samples-per: 20, Test: 0.5212
Data: cycle_999_house_333_p0.2, Samples-per: 20, Test: 0.5291
Data: cycle_999_house_333_p0.2, Samples-per: 20, Test: 0.5464
Data: cycle_999_house_333_p0.2, Samples-per: 20, Test: 0.5236
Data: cycle_999_house_333_p0.2, Samples-per: 20, Test: 0.5030
Data: cycle_999_house_333_p0.2, Samples-per: 20, Test: 0.4991
Data: cycle_999_house_333_p0.2, Samples-per: 20, Test: 0.5449
Data: cycle_999_house_333_p0.2, Samples-per: 20, Test: 0.5016
Data: cycle_999_house_333_p0.2, Samples-per: 20, Test: 0.5241
Data: cycle_999_house_333_p0.2, Samples-per: 20, Test: 0.5236
Data: cycle_999_house_333_p0.2, Samples-per: 20, Test: 0.5134
Data: cycle_999_house_333_p0.2, Samples-per: 20, Test: 0.5243
Data: cycle_999_house_333_p0.2, Samples-per: 20, Test: 0.5481
Data: cycle_999_house_333_p0.2, Samples-per: 20, Test: 0.5467
Data: cycle_999_house_333_p0.2, Samples-per: 20, Test: 0.5168
Data: cycle_999_house_333_p0.2, Samples-per: 20, Test: 0.5001
Data: cycle_999_house_333_p0.2, Samples-per: 20, Test: 0.5003
Data: cycle_999_house_333_p0.2, Samples-per: 20, Test: 0.5276
Data: cycle_999_house_333_p0.2, Samples-per: 20, Test: 0.5194
Data: cycle_999_house_333_p0.2, Samples-per: 20, Test: 0.5260
Data: cycle_999_house_333_p0.2, Samples-per: 20, Test: 0.5519
Data: cycle_999_house_333_p0.2, Samples-per: 20, Test: 0.4686
Data: cycle_999_house_333_p0.2, Samples-per: 20, Test: 0.5506
Data: cycle_999_house_333_p0.25, Samples-per: 20, Test: 0.4602
Data: cycle_999_house_333_p0.25, Samples-per: 20, Test: 0.4586
Data: cycle_999_house_333_p0.25, Samples-per: 20, Test: 0.4589
Data: cycle_999_house_333_p0.25, Samples-per: 20, Test: 0.4612
Data: cycle_999_house_333_p0.25, Samples-per: 20, Test: 0.4815
Data: cycle_999_house_333_p0.25, Samples-per: 20, Test: 0.4932
Data: cycle_999_house_333_p0.25, Samples-per: 20, Test: 0.5227
Data: cycle_999_house_333_p0.25, Samples-per: 20, Test: 0.4751
Data: cycle_999_house_333_p0.25, Samples-per: 20, Test: 0.4432
Data: cycle_999_house_333_p0.25, Samples-per: 20, Test: 0.4105
Data: cycle_999_house_333_p0.25, Samples-per: 20, Test: 0.5052
Data: cycle_999_house_333_p0.25, Samples-per: 20, Test: 0.4311
Data: cycle_999_house_333_p0.25, Samples-per: 20, Test: 0.4855
Data: cycle_999_house_333_p0.25, Samples-per: 20, Test: 0.4810
Data: cycle_999_house_333_p0.25, Samples-per: 20, Test: 0.4517
Data: cycle_999_house_333_p0.25, Samples-per: 20, Test: 0.4693
Data: cycle_999_house_333_p0.25, Samples-per: 20, Test: 0.4879
Data: cycle_999_house_333_p0.25, Samples-per: 20, Test: 0.4690
Data: cycle_999_house_333_p0.25, Samples-per: 20, Test: 0.4901
Data: cycle_999_house_333_p0.25, Samples-per: 20, Test: 0.4637
Data: cycle_999_house_333_p0.25, Samples-per: 20, Test: 0.4758
Data: cycle_999_house_333_p0.25, Samples-per: 20, Test: 0.4701
Data: cycle_999_house_333_p0.25, Samples-per: 20, Test: 0.4387
Data: cycle_999_house_333_p0.25, Samples-per: 20, Test: 0.4648
Data: cycle_999_house_333_p0.25, Samples-per: 20, Test: 0.5097
Data: cycle_999_house_333_p0.25, Samples-per: 20, Test: 0.4491
Data: cycle_999_house_333_p0.25, Samples-per: 20, Test: 0.5175
Data: cycle_999_house_333_p0.25, Samples-per: 20, Test: 0.4873
Data: cycle_999_house_333_p0.25, Samples-per: 20, Test: 0.4596
Data: cycle_999_house_333_p0.25, Samples-per: 20, Test: 0.4608
Data: cycle_999_house_333_p0.25, Samples-per: 20, Test: 0.4482
Data: cycle_999_house_333_p0.25, Samples-per: 20, Test: 0.4655
Data: cycle_999_house_333_p0.25, Samples-per: 20, Test: 0.4535
Data: cycle_999_house_333_p0.25, Samples-per: 20, Test: 0.4725
Data: cycle_999_house_333_p0.25, Samples-per: 20, Test: 0.4788
Data: cycle_999_house_333_p0.25, Samples-per: 20, Test: 0.4679
Data: cycle_999_house_333_p0.25, Samples-per: 20, Test: 0.4723
Data: cycle_999_house_333_p0.25, Samples-per: 20, Test: 0.4828
Data: cycle_999_house_333_p0.25, Samples-per: 20, Test: 0.4659
Data: cycle_999_house_333_p0.25, Samples-per: 20, Test: 0.5027
Data: cycle_999_house_333_p0.25, Samples-per: 20, Test: 0.4627
Data: cycle_999_house_333_p0.25, Samples-per: 20, Test: 0.4325
Data: cycle_999_house_333_p0.25, Samples-per: 20, Test: 0.4973
Data: cycle_999_house_333_p0.25, Samples-per: 20, Test: 0.4497
Data: cycle_999_house_333_p0.25, Samples-per: 20, Test: 0.4678
Data: cycle_999_house_333_p0.25, Samples-per: 20, Test: 0.4683
Data: cycle_999_house_333_p0.25, Samples-per: 20, Test: 0.4343
Data: cycle_999_house_333_p0.25, Samples-per: 20, Test: 0.4417
Data: cycle_999_house_333_p0.25, Samples-per: 20, Test: 0.4873
Data: cycle_999_house_333_p0.25, Samples-per: 20, Test: 0.4477
Data: cycle_999_house_333_p0.3, Samples-per: 20, Test: 0.3916
Data: cycle_999_house_333_p0.3, Samples-per: 20, Test: 0.4245
Data: cycle_999_house_333_p0.3, Samples-per: 20, Test: 0.4353
Data: cycle_999_house_333_p0.3, Samples-per: 20, Test: 0.4196
Data: cycle_999_house_333_p0.3, Samples-per: 20, Test: 0.4374
Data: cycle_999_house_333_p0.3, Samples-per: 20, Test: 0.4205
Data: cycle_999_house_333_p0.3, Samples-per: 20, Test: 0.4133
Data: cycle_999_house_333_p0.3, Samples-per: 20, Test: 0.3930
Data: cycle_999_house_333_p0.3, Samples-per: 20, Test: 0.3868
Data: cycle_999_house_333_p0.3, Samples-per: 20, Test: 0.4482
Data: cycle_999_house_333_p0.3, Samples-per: 20, Test: 0.4396
Data: cycle_999_house_333_p0.3, Samples-per: 20, Test: 0.4481
Data: cycle_999_house_333_p0.3, Samples-per: 20, Test: 0.4359
Data: cycle_999_house_333_p0.3, Samples-per: 20, Test: 0.4464
Data: cycle_999_house_333_p0.3, Samples-per: 20, Test: 0.4369
Data: cycle_999_house_333_p0.3, Samples-per: 20, Test: 0.4430
Data: cycle_999_house_333_p0.3, Samples-per: 20, Test: 0.3816
Data: cycle_999_house_333_p0.3, Samples-per: 20, Test: 0.4704
Data: cycle_999_house_333_p0.3, Samples-per: 20, Test: 0.4315
Data: cycle_999_house_333_p0.3, Samples-per: 20, Test: 0.4420
Data: cycle_999_house_333_p0.3, Samples-per: 20, Test: 0.4534
Data: cycle_999_house_333_p0.3, Samples-per: 20, Test: 0.4361
Data: cycle_999_house_333_p0.3, Samples-per: 20, Test: 0.4526
Data: cycle_999_house_333_p0.3, Samples-per: 20, Test: 0.4108
Data: cycle_999_house_333_p0.3, Samples-per: 20, Test: 0.3540
Data: cycle_999_house_333_p0.3, Samples-per: 20, Test: 0.4364
Data: cycle_999_house_333_p0.3, Samples-per: 20, Test: 0.4381
Data: cycle_999_house_333_p0.3, Samples-per: 20, Test: 0.4628
Data: cycle_999_house_333_p0.3, Samples-per: 20, Test: 0.4653
Data: cycle_999_house_333_p0.3, Samples-per: 20, Test: 0.3908
Data: cycle_999_house_333_p0.3, Samples-per: 20, Test: 0.4081
Data: cycle_999_house_333_p0.3, Samples-per: 20, Test: 0.4107
Data: cycle_999_house_333_p0.3, Samples-per: 20, Test: 0.4285
Data: cycle_999_house_333_p0.3, Samples-per: 20, Test: 0.4216
Data: cycle_999_house_333_p0.3, Samples-per: 20, Test: 0.4601
Data: cycle_999_house_333_p0.3, Samples-per: 20, Test: 0.4354
Data: cycle_999_house_333_p0.3, Samples-per: 20, Test: 0.4205
Data: cycle_999_house_333_p0.3, Samples-per: 20, Test: 0.4049
Data: cycle_999_house_333_p0.3, Samples-per: 20, Test: 0.4189
Data: cycle_999_house_333_p0.3, Samples-per: 20, Test: 0.4328
Data: cycle_999_house_333_p0.3, Samples-per: 20, Test: 0.4497
Data: cycle_999_house_333_p0.3, Samples-per: 20, Test: 0.4017
Data: cycle_999_house_333_p0.3, Samples-per: 20, Test: 0.4824
Data: cycle_999_house_333_p0.3, Samples-per: 20, Test: 0.4113
Data: cycle_999_house_333_p0.3, Samples-per: 20, Test: 0.3869
Data: cycle_999_house_333_p0.3, Samples-per: 20, Test: 0.4346
Data: cycle_999_house_333_p0.3, Samples-per: 20, Test: 0.4362
Data: cycle_999_house_333_p0.3, Samples-per: 20, Test: 0.4407
Data: cycle_999_house_333_p0.3, Samples-per: 20, Test: 0.4397
Data: cycle_999_house_333_p0.3, Samples-per: 20, Test: 0.4179
Data: cycle_999_house_333_p0.35, Samples-per: 20, Test: 0.3629
Data: cycle_999_house_333_p0.35, Samples-per: 20, Test: 0.3743
Data: cycle_999_house_333_p0.35, Samples-per: 20, Test: 0.3815
Data: cycle_999_house_333_p0.35, Samples-per: 20, Test: 0.3437
Data: cycle_999_house_333_p0.35, Samples-per: 20, Test: 0.4043
Data: cycle_999_house_333_p0.35, Samples-per: 20, Test: 0.3889
Data: cycle_999_house_333_p0.35, Samples-per: 20, Test: 0.3752
Data: cycle_999_house_333_p0.35, Samples-per: 20, Test: 0.4015
Data: cycle_999_house_333_p0.35, Samples-per: 20, Test: 0.3816
Data: cycle_999_house_333_p0.35, Samples-per: 20, Test: 0.3752
Data: cycle_999_house_333_p0.35, Samples-per: 20, Test: 0.3803
Data: cycle_999_house_333_p0.35, Samples-per: 20, Test: 0.3473
Data: cycle_999_house_333_p0.35, Samples-per: 20, Test: 0.3763
Data: cycle_999_house_333_p0.35, Samples-per: 20, Test: 0.3788
Data: cycle_999_house_333_p0.35, Samples-per: 20, Test: 0.3938
Data: cycle_999_house_333_p0.35, Samples-per: 20, Test: 0.4124
Data: cycle_999_house_333_p0.35, Samples-per: 20, Test: 0.4117
Data: cycle_999_house_333_p0.35, Samples-per: 20, Test: 0.3591
Data: cycle_999_house_333_p0.35, Samples-per: 20, Test: 0.3285
Data: cycle_999_house_333_p0.35, Samples-per: 20, Test: 0.3791
Data: cycle_999_house_333_p0.35, Samples-per: 20, Test: 0.3455
Data: cycle_999_house_333_p0.35, Samples-per: 20, Test: 0.3633
Data: cycle_999_house_333_p0.35, Samples-per: 20, Test: 0.3588
Data: cycle_999_house_333_p0.35, Samples-per: 20, Test: 0.3817
Data: cycle_999_house_333_p0.35, Samples-per: 20, Test: 0.3601
Data: cycle_999_house_333_p0.35, Samples-per: 20, Test: 0.3700
Data: cycle_999_house_333_p0.35, Samples-per: 20, Test: 0.3718
Data: cycle_999_house_333_p0.35, Samples-per: 20, Test: 0.3762
Data: cycle_999_house_333_p0.35, Samples-per: 20, Test: 0.3875
Data: cycle_999_house_333_p0.35, Samples-per: 20, Test: 0.4275
Data: cycle_999_house_333_p0.35, Samples-per: 20, Test: 0.3840
Data: cycle_999_house_333_p0.35, Samples-per: 20, Test: 0.3817
Data: cycle_999_house_333_p0.35, Samples-per: 20, Test: 0.4125
Data: cycle_999_house_333_p0.35, Samples-per: 20, Test: 0.3514
Data: cycle_999_house_333_p0.35, Samples-per: 20, Test: 0.4097
Data: cycle_999_house_333_p0.35, Samples-per: 20, Test: 0.3751
Data: cycle_999_house_333_p0.35, Samples-per: 20, Test: 0.3867
Data: cycle_999_house_333_p0.35, Samples-per: 20, Test: 0.3862
Data: cycle_999_house_333_p0.35, Samples-per: 20, Test: 0.3712
Data: cycle_999_house_333_p0.35, Samples-per: 20, Test: 0.3564
Data: cycle_999_house_333_p0.35, Samples-per: 20, Test: 0.3969
Data: cycle_999_house_333_p0.35, Samples-per: 20, Test: 0.3588
Data: cycle_999_house_333_p0.35, Samples-per: 20, Test: 0.3417
Data: cycle_999_house_333_p0.35, Samples-per: 20, Test: 0.3664
Data: cycle_999_house_333_p0.35, Samples-per: 20, Test: 0.4063
Data: cycle_999_house_333_p0.35, Samples-per: 20, Test: 0.3808
Data: cycle_999_house_333_p0.35, Samples-per: 20, Test: 0.3811
Data: cycle_999_house_333_p0.35, Samples-per: 20, Test: 0.3691
Data: cycle_999_house_333_p0.35, Samples-per: 20, Test: 0.3741
Data: cycle_999_house_333_p0.35, Samples-per: 20, Test: 0.3590
Data: cycle_999_house_333_p0.4, Samples-per: 20, Test: 0.3589
Data: cycle_999_house_333_p0.4, Samples-per: 20, Test: 0.3709
Data: cycle_999_house_333_p0.4, Samples-per: 20, Test: 0.3497
Data: cycle_999_house_333_p0.4, Samples-per: 20, Test: 0.3461
Data: cycle_999_house_333_p0.4, Samples-per: 20, Test: 0.3528
Data: cycle_999_house_333_p0.4, Samples-per: 20, Test: 0.3441
Data: cycle_999_house_333_p0.4, Samples-per: 20, Test: 0.3844
Data: cycle_999_house_333_p0.4, Samples-per: 20, Test: 0.3690
Data: cycle_999_house_333_p0.4, Samples-per: 20, Test: 0.3746
Data: cycle_999_house_333_p0.4, Samples-per: 20, Test: 0.3757
Data: cycle_999_house_333_p0.4, Samples-per: 20, Test: 0.3456
Data: cycle_999_house_333_p0.4, Samples-per: 20, Test: 0.3602
Data: cycle_999_house_333_p0.4, Samples-per: 20, Test: 0.3798
Data: cycle_999_house_333_p0.4, Samples-per: 20, Test: 0.3412
Data: cycle_999_house_333_p0.4, Samples-per: 20, Test: 0.3711
Data: cycle_999_house_333_p0.4, Samples-per: 20, Test: 0.3443
Data: cycle_999_house_333_p0.4, Samples-per: 20, Test: 0.3760
Data: cycle_999_house_333_p0.4, Samples-per: 20, Test: 0.3819
Data: cycle_999_house_333_p0.4, Samples-per: 20, Test: 0.3642
Data: cycle_999_house_333_p0.4, Samples-per: 20, Test: 0.3750
Data: cycle_999_house_333_p0.4, Samples-per: 20, Test: 0.3274
Data: cycle_999_house_333_p0.4, Samples-per: 20, Test: 0.3547
Data: cycle_999_house_333_p0.4, Samples-per: 20, Test: 0.3349
Data: cycle_999_house_333_p0.4, Samples-per: 20, Test: 0.3455
Data: cycle_999_house_333_p0.4, Samples-per: 20, Test: 0.3811
Data: cycle_999_house_333_p0.4, Samples-per: 20, Test: 0.3959
Data: cycle_999_house_333_p0.4, Samples-per: 20, Test: 0.3718
Data: cycle_999_house_333_p0.4, Samples-per: 20, Test: 0.3840
Data: cycle_999_house_333_p0.4, Samples-per: 20, Test: 0.3933
Data: cycle_999_house_333_p0.4, Samples-per: 20, Test: 0.3410
Data: cycle_999_house_333_p0.4, Samples-per: 20, Test: 0.3084
Data: cycle_999_house_333_p0.4, Samples-per: 20, Test: 0.3754
Data: cycle_999_house_333_p0.4, Samples-per: 20, Test: 0.3317
Data: cycle_999_house_333_p0.4, Samples-per: 20, Test: 0.3407
Data: cycle_999_house_333_p0.4, Samples-per: 20, Test: 0.3945
Data: cycle_999_house_333_p0.4, Samples-per: 20, Test: 0.3497
Data: cycle_999_house_333_p0.4, Samples-per: 20, Test: 0.3342
Data: cycle_999_house_333_p0.4, Samples-per: 20, Test: 0.3224
Data: cycle_999_house_333_p0.4, Samples-per: 20, Test: 0.3650
Data: cycle_999_house_333_p0.4, Samples-per: 20, Test: 0.3607
Data: cycle_999_house_333_p0.4, Samples-per: 20, Test: 0.3677
Data: cycle_999_house_333_p0.4, Samples-per: 20, Test: 0.3750
Data: cycle_999_house_333_p0.4, Samples-per: 20, Test: 0.3980
Data: cycle_999_house_333_p0.4, Samples-per: 20, Test: 0.3795
Data: cycle_999_house_333_p0.4, Samples-per: 20, Test: 0.3683
Data: cycle_999_house_333_p0.4, Samples-per: 20, Test: 0.3347
Data: cycle_999_house_333_p0.4, Samples-per: 20, Test: 0.3207
Data: cycle_999_house_333_p0.4, Samples-per: 20, Test: 0.3572
Data: cycle_999_house_333_p0.4, Samples-per: 20, Test: 0.4085
Data: cycle_999_house_333_p0.4, Samples-per: 20, Test: 0.3694
Data: cycle_999_house_333_p0.45, Samples-per: 20, Test: 0.3120
Data: cycle_999_house_333_p0.45, Samples-per: 20, Test: 0.3590
Data: cycle_999_house_333_p0.45, Samples-per: 20, Test: 0.3354
Data: cycle_999_house_333_p0.45, Samples-per: 20, Test: 0.3052
Data: cycle_999_house_333_p0.45, Samples-per: 20, Test: 0.3145
Data: cycle_999_house_333_p0.45, Samples-per: 20, Test: 0.3413
Data: cycle_999_house_333_p0.45, Samples-per: 20, Test: 0.3690
Data: cycle_999_house_333_p0.45, Samples-per: 20, Test: 0.3256
Data: cycle_999_house_333_p0.45, Samples-per: 20, Test: 0.3382
Data: cycle_999_house_333_p0.45, Samples-per: 20, Test: 0.3620
Data: cycle_999_house_333_p0.45, Samples-per: 20, Test: 0.3736
Data: cycle_999_house_333_p0.45, Samples-per: 20, Test: 0.3219
Data: cycle_999_house_333_p0.45, Samples-per: 20, Test: 0.3413
Data: cycle_999_house_333_p0.45, Samples-per: 20, Test: 0.3612
Data: cycle_999_house_333_p0.45, Samples-per: 20, Test: 0.3748
Data: cycle_999_house_333_p0.45, Samples-per: 20, Test: 0.3037
Data: cycle_999_house_333_p0.45, Samples-per: 20, Test: 0.3293
Data: cycle_999_house_333_p0.45, Samples-per: 20, Test: 0.3664
Data: cycle_999_house_333_p0.45, Samples-per: 20, Test: 0.3307
Data: cycle_999_house_333_p0.45, Samples-per: 20, Test: 0.3684
Data: cycle_999_house_333_p0.45, Samples-per: 20, Test: 0.3289
Data: cycle_999_house_333_p0.45, Samples-per: 20, Test: 0.3963
Data: cycle_999_house_333_p0.45, Samples-per: 20, Test: 0.3211
Data: cycle_999_house_333_p0.45, Samples-per: 20, Test: 0.2905
Data: cycle_999_house_333_p0.45, Samples-per: 20, Test: 0.3269
Data: cycle_999_house_333_p0.45, Samples-per: 20, Test: 0.3127
Data: cycle_999_house_333_p0.45, Samples-per: 20, Test: 0.3564
Data: cycle_999_house_333_p0.45, Samples-per: 20, Test: 0.3475
Data: cycle_999_house_333_p0.45, Samples-per: 20, Test: 0.3377
Data: cycle_999_house_333_p0.45, Samples-per: 20, Test: 0.3786
Data: cycle_999_house_333_p0.45, Samples-per: 20, Test: 0.3370
Data: cycle_999_house_333_p0.45, Samples-per: 20, Test: 0.3326
Data: cycle_999_house_333_p0.45, Samples-per: 20, Test: 0.3741
Data: cycle_999_house_333_p0.45, Samples-per: 20, Test: 0.3556
Data: cycle_999_house_333_p0.45, Samples-per: 20, Test: 0.3557
Data: cycle_999_house_333_p0.45, Samples-per: 20, Test: 0.3441
Data: cycle_999_house_333_p0.45, Samples-per: 20, Test: 0.3414
Data: cycle_999_house_333_p0.45, Samples-per: 20, Test: 0.3911
Data: cycle_999_house_333_p0.45, Samples-per: 20, Test: 0.3332
Data: cycle_999_house_333_p0.45, Samples-per: 20, Test: 0.2961
Data: cycle_999_house_333_p0.45, Samples-per: 20, Test: 0.3161
Data: cycle_999_house_333_p0.45, Samples-per: 20, Test: 0.3564
Data: cycle_999_house_333_p0.45, Samples-per: 20, Test: 0.3517
Data: cycle_999_house_333_p0.45, Samples-per: 20, Test: 0.3717
Data: cycle_999_house_333_p0.45, Samples-per: 20, Test: 0.3378
Data: cycle_999_house_333_p0.45, Samples-per: 20, Test: 0.3543
Data: cycle_999_house_333_p0.45, Samples-per: 20, Test: 0.3239
Data: cycle_999_house_333_p0.45, Samples-per: 20, Test: 0.3420
Data: cycle_999_house_333_p0.45, Samples-per: 20, Test: 0.3506
Data: cycle_999_house_333_p0.45, Samples-per: 20, Test: 0.3375
Data: cycle_999_house_333_p0.5, Samples-per: 20, Test: 0.3400
Data: cycle_999_house_333_p0.5, Samples-per: 20, Test: 0.3341
Data: cycle_999_house_333_p0.5, Samples-per: 20, Test: 0.3090
Data: cycle_999_house_333_p0.5, Samples-per: 20, Test: 0.3445
Data: cycle_999_house_333_p0.5, Samples-per: 20, Test: 0.3409
Data: cycle_999_house_333_p0.5, Samples-per: 20, Test: 0.3025
Data: cycle_999_house_333_p0.5, Samples-per: 20, Test: 0.3379
Data: cycle_999_house_333_p0.5, Samples-per: 20, Test: 0.3449
Data: cycle_999_house_333_p0.5, Samples-per: 20, Test: 0.3837
Data: cycle_999_house_333_p0.5, Samples-per: 20, Test: 0.3098
Data: cycle_999_house_333_p0.5, Samples-per: 20, Test: 0.3366
Data: cycle_999_house_333_p0.5, Samples-per: 20, Test: 0.3160
Data: cycle_999_house_333_p0.5, Samples-per: 20, Test: 0.3138
Data: cycle_999_house_333_p0.5, Samples-per: 20, Test: 0.3116
Data: cycle_999_house_333_p0.5, Samples-per: 20, Test: 0.3129
Data: cycle_999_house_333_p0.5, Samples-per: 20, Test: 0.3196
Data: cycle_999_house_333_p0.5, Samples-per: 20, Test: 0.3714
Data: cycle_999_house_333_p0.5, Samples-per: 20, Test: 0.3644
Data: cycle_999_house_333_p0.5, Samples-per: 20, Test: 0.3360
Data: cycle_999_house_333_p0.5, Samples-per: 20, Test: 0.3102
Data: cycle_999_house_333_p0.5, Samples-per: 20, Test: 0.3208
Data: cycle_999_house_333_p0.5, Samples-per: 20, Test: 0.3274
Data: cycle_999_house_333_p0.5, Samples-per: 20, Test: 0.3266
Data: cycle_999_house_333_p0.5, Samples-per: 20, Test: 0.3126
Data: cycle_999_house_333_p0.5, Samples-per: 20, Test: 0.3179
Data: cycle_999_house_333_p0.5, Samples-per: 20, Test: 0.3333
Data: cycle_999_house_333_p0.5, Samples-per: 20, Test: 0.2849
Data: cycle_999_house_333_p0.5, Samples-per: 20, Test: 0.3320
Data: cycle_999_house_333_p0.5, Samples-per: 20, Test: 0.3325
Data: cycle_999_house_333_p0.5, Samples-per: 20, Test: 0.3831
Data: cycle_999_house_333_p0.5, Samples-per: 20, Test: 0.3351
Data: cycle_999_house_333_p0.5, Samples-per: 20, Test: 0.3279
Data: cycle_999_house_333_p0.5, Samples-per: 20, Test: 0.3056
Data: cycle_999_house_333_p0.5, Samples-per: 20, Test: 0.3308
Data: cycle_999_house_333_p0.5, Samples-per: 20, Test: 0.3293
Data: cycle_999_house_333_p0.5, Samples-per: 20, Test: 0.2909
Data: cycle_999_house_333_p0.5, Samples-per: 20, Test: 0.3075
Data: cycle_999_house_333_p0.5, Samples-per: 20, Test: 0.3257
Data: cycle_999_house_333_p0.5, Samples-per: 20, Test: 0.2964
Data: cycle_999_house_333_p0.5, Samples-per: 20, Test: 0.2685
Data: cycle_999_house_333_p0.5, Samples-per: 20, Test: 0.2911
Data: cycle_999_house_333_p0.5, Samples-per: 20, Test: 0.3002
Data: cycle_999_house_333_p0.5, Samples-per: 20, Test: 0.3431
Data: cycle_999_house_333_p0.5, Samples-per: 20, Test: 0.3467
Data: cycle_999_house_333_p0.5, Samples-per: 20, Test: 0.3516
Data: cycle_999_house_333_p0.5, Samples-per: 20, Test: 0.2976
Data: cycle_999_house_333_p0.5, Samples-per: 20, Test: 0.3129
Data: cycle_999_house_333_p0.5, Samples-per: 20, Test: 0.3154
Data: cycle_999_house_333_p0.5, Samples-per: 20, Test: 0.3332
Data: cycle_999_house_333_p0.5, Samples-per: 20, Test: 0.3089


==> figures/baseline_noise_k2.txt <==
Data: cycle_999_house_333_0, Samples-per: 20, Test: 0.9990
Data: cycle_999_house_333_0, Samples-per: 20, Test: 0.9990
Data: cycle_999_house_333_0, Samples-per: 20, Test: 0.9990
Data: cycle_999_house_333_0, Samples-per: 20, Test: 1.0000
Data: cycle_999_house_333_0, Samples-per: 20, Test: 0.9990
Data: cycle_999_house_333_0, Samples-per: 20, Test: 0.9990
Data: cycle_999_house_333_0, Samples-per: 20, Test: 0.9990
Data: cycle_999_house_333_0, Samples-per: 20, Test: 0.9990
Data: cycle_999_house_333_0, Samples-per: 20, Test: 0.9980
Data: cycle_999_house_333_0, Samples-per: 20, Test: 0.9990
Data: cycle_999_house_333_0, Samples-per: 20, Test: 0.9990
Data: cycle_999_house_333_0, Samples-per: 20, Test: 0.9993
Data: cycle_999_house_333_0, Samples-per: 20, Test: 0.9990
Data: cycle_999_house_333_0, Samples-per: 20, Test: 0.9990
Data: cycle_999_house_333_0, Samples-per: 20, Test: 0.9990
Data: cycle_999_house_333_0, Samples-per: 20, Test: 0.9980
Data: cycle_999_house_333_0, Samples-per: 20, Test: 0.9990
Data: cycle_999_house_333_0, Samples-per: 20, Test: 0.9990
Data: cycle_999_house_333_0, Samples-per: 20, Test: 0.9983
Data: cycle_999_house_333_0, Samples-per: 20, Test: 0.9990
Data: cycle_999_house_333_0, Samples-per: 20, Test: 0.9990
Data: cycle_999_house_333_0, Samples-per: 20, Test: 1.0000
Data: cycle_999_house_333_0, Samples-per: 20, Test: 0.9980
Data: cycle_999_house_333_0, Samples-per: 20, Test: 0.9990
Data: cycle_999_house_333_0, Samples-per: 20, Test: 0.9990
Data: cycle_999_house_333_0, Samples-per: 20, Test: 0.9990
Data: cycle_999_house_333_0, Samples-per: 20, Test: 0.9980
Data: cycle_999_house_333_0, Samples-per: 20, Test: 0.9990
Data: cycle_999_house_333_0, Samples-per: 20, Test: 0.9990
Data: cycle_999_house_333_0, Samples-per: 20, Test: 0.9990
Data: cycle_999_house_333_0, Samples-per: 20, Test: 0.9990
Data: cycle_999_house_333_0, Samples-per: 20, Test: 0.9990
Data: cycle_999_house_333_0, Samples-per: 20, Test: 0.9990
Data: cycle_999_house_333_0, Samples-per: 20, Test: 1.0000
Data: cycle_999_house_333_0, Samples-per: 20, Test: 1.0000
Data: cycle_999_house_333_0, Samples-per: 20, Test: 1.0000
Data: cycle_999_house_333_0, Samples-per: 20, Test: 0.9990
Data: cycle_999_house_333_0, Samples-per: 20, Test: 0.9990
Data: cycle_999_house_333_0, Samples-per: 20, Test: 0.9990
Data: cycle_999_house_333_0, Samples-per: 20, Test: 1.0000
Data: cycle_999_house_333_0, Samples-per: 20, Test: 0.9990
Data: cycle_999_house_333_0, Samples-per: 20, Test: 0.9980
Data: cycle_999_house_333_0, Samples-per: 20, Test: 0.9990
Data: cycle_999_house_333_0, Samples-per: 20, Test: 0.9980
Data: cycle_999_house_333_0, Samples-per: 20, Test: 0.9990
Data: cycle_999_house_333_0, Samples-per: 20, Test: 0.9990
Data: cycle_999_house_333_0, Samples-per: 20, Test: 0.9990
Data: cycle_999_house_333_0, Samples-per: 20, Test: 1.0000
Data: cycle_999_house_333_0, Samples-per: 20, Test: 0.9980
Data: cycle_999_house_333_0, Samples-per: 20, Test: 0.9990
Data: cycle_999_house_333_k2_p0.05, Samples-per: 20, Test: 0.8828
Data: cycle_999_house_333_k2_p0.05, Samples-per: 20, Test: 0.8813
Data: cycle_999_house_333_k2_p0.05, Samples-per: 20, Test: 0.8781
Data: cycle_999_house_333_k2_p0.05, Samples-per: 20, Test: 0.8768
Data: cycle_999_house_333_k2_p0.05, Samples-per: 20, Test: 0.8889
Data: cycle_999_house_333_k2_p0.05, Samples-per: 20, Test: 0.8786
Data: cycle_999_house_333_k2_p0.05, Samples-per: 20, Test: 0.8873
Data: cycle_999_house_333_k2_p0.05, Samples-per: 20, Test: 0.8837
Data: cycle_999_house_333_k2_p0.05, Samples-per: 20, Test: 0.8814
Data: cycle_999_house_333_k2_p0.05, Samples-per: 20, Test: 0.8887
Data: cycle_999_house_333_k2_p0.05, Samples-per: 20, Test: 0.8860
Data: cycle_999_house_333_k2_p0.05, Samples-per: 20, Test: 0.8218
Data: cycle_999_house_333_k2_p0.05, Samples-per: 20, Test: 0.8995
Data: cycle_999_house_333_k2_p0.05, Samples-per: 20, Test: 0.8856
Data: cycle_999_house_333_k2_p0.05, Samples-per: 20, Test: 0.8812
Data: cycle_999_house_333_k2_p0.05, Samples-per: 20, Test: 0.9042
Data: cycle_999_house_333_k2_p0.05, Samples-per: 20, Test: 0.9076
Data: cycle_999_house_333_k2_p0.05, Samples-per: 20, Test: 0.8860
Data: cycle_999_house_333_k2_p0.05, Samples-per: 20, Test: 0.8695
Data: cycle_999_house_333_k2_p0.05, Samples-per: 20, Test: 0.8816
Data: cycle_999_house_333_k2_p0.05, Samples-per: 20, Test: 0.9226
Data: cycle_999_house_333_k2_p0.05, Samples-per: 20, Test: 0.8751
Data: cycle_999_house_333_k2_p0.05, Samples-per: 20, Test: 0.8974
Data: cycle_999_house_333_k2_p0.05, Samples-per: 20, Test: 0.9086
Data: cycle_999_house_333_k2_p0.05, Samples-per: 20, Test: 0.9015
Data: cycle_999_house_333_k2_p0.05, Samples-per: 20, Test: 0.8615
Data: cycle_999_house_333_k2_p0.05, Samples-per: 20, Test: 0.8822
Data: cycle_999_house_333_k2_p0.05, Samples-per: 20, Test: 0.8776
Data: cycle_999_house_333_k2_p0.05, Samples-per: 20, Test: 0.8910
Data: cycle_999_house_333_k2_p0.05, Samples-per: 20, Test: 0.8779
Data: cycle_999_house_333_k2_p0.05, Samples-per: 20, Test: 0.8797
Data: cycle_999_house_333_k2_p0.05, Samples-per: 20, Test: 0.8891
Data: cycle_999_house_333_k2_p0.05, Samples-per: 20, Test: 0.8322
Data: cycle_999_house_333_k2_p0.05, Samples-per: 20, Test: 0.9112
Data: cycle_999_house_333_k2_p0.05, Samples-per: 20, Test: 0.8844
Data: cycle_999_house_333_k2_p0.05, Samples-per: 20, Test: 0.8762
Data: cycle_999_house_333_k2_p0.05, Samples-per: 20, Test: 0.8814
Data: cycle_999_house_333_k2_p0.05, Samples-per: 20, Test: 0.8754
Data: cycle_999_house_333_k2_p0.05, Samples-per: 20, Test: 0.8730
Data: cycle_999_house_333_k2_p0.05, Samples-per: 20, Test: 0.8598
Data: cycle_999_house_333_k2_p0.05, Samples-per: 20, Test: 0.9131
Data: cycle_999_house_333_k2_p0.05, Samples-per: 20, Test: 0.8883
Data: cycle_999_house_333_k2_p0.05, Samples-per: 20, Test: 0.8826
Data: cycle_999_house_333_k2_p0.05, Samples-per: 20, Test: 0.8941
Data: cycle_999_house_333_k2_p0.05, Samples-per: 20, Test: 0.8844
Data: cycle_999_house_333_k2_p0.05, Samples-per: 20, Test: 0.8908
Data: cycle_999_house_333_k2_p0.05, Samples-per: 20, Test: 0.8780
Data: cycle_999_house_333_k2_p0.05, Samples-per: 20, Test: 0.9048
Data: cycle_999_house_333_k2_p0.05, Samples-per: 20, Test: 0.8564
Data: cycle_999_house_333_k2_p0.05, Samples-per: 20, Test: 0.8730
Data: cycle_999_house_333_k2_p0.1, Samples-per: 20, Test: 0.7451
Data: cycle_999_house_333_k2_p0.1, Samples-per: 20, Test: 0.7534
Data: cycle_999_house_333_k2_p0.1, Samples-per: 20, Test: 0.8016
Data: cycle_999_house_333_k2_p0.1, Samples-per: 20, Test: 0.7881
Data: cycle_999_house_333_k2_p0.1, Samples-per: 20, Test: 0.7439
Data: cycle_999_house_333_k2_p0.1, Samples-per: 20, Test: 0.7108
Data: cycle_999_house_333_k2_p0.1, Samples-per: 20, Test: 0.7619
Data: cycle_999_house_333_k2_p0.1, Samples-per: 20, Test: 0.7947
Data: cycle_999_house_333_k2_p0.1, Samples-per: 20, Test: 0.6531
Data: cycle_999_house_333_k2_p0.1, Samples-per: 20, Test: 0.7772
Data: cycle_999_house_333_k2_p0.1, Samples-per: 20, Test: 0.8215
Data: cycle_999_house_333_k2_p0.1, Samples-per: 20, Test: 0.8120
Data: cycle_999_house_333_k2_p0.1, Samples-per: 20, Test: 0.7041
Data: cycle_999_house_333_k2_p0.1, Samples-per: 20, Test: 0.7326
Data: cycle_999_house_333_k2_p0.1, Samples-per: 20, Test: 0.7768
Data: cycle_999_house_333_k2_p0.1, Samples-per: 20, Test: 0.7964
Data: cycle_999_house_333_k2_p0.1, Samples-per: 20, Test: 0.7081
Data: cycle_999_house_333_k2_p0.1, Samples-per: 20, Test: 0.7737
Data: cycle_999_house_333_k2_p0.1, Samples-per: 20, Test: 0.6625
Data: cycle_999_house_333_k2_p0.1, Samples-per: 20, Test: 0.7843
Data: cycle_999_house_333_k2_p0.1, Samples-per: 20, Test: 0.7724
Data: cycle_999_house_333_k2_p0.1, Samples-per: 20, Test: 0.7854
Data: cycle_999_house_333_k2_p0.1, Samples-per: 20, Test: 0.7029
Data: cycle_999_house_333_k2_p0.1, Samples-per: 20, Test: 0.7150
Data: cycle_999_house_333_k2_p0.1, Samples-per: 20, Test: 0.7305
Data: cycle_999_house_333_k2_p0.1, Samples-per: 20, Test: 0.7324
Data: cycle_999_house_333_k2_p0.1, Samples-per: 20, Test: 0.7735
Data: cycle_999_house_333_k2_p0.1, Samples-per: 20, Test: 0.7568
Data: cycle_999_house_333_k2_p0.1, Samples-per: 20, Test: 0.7777
Data: cycle_999_house_333_k2_p0.1, Samples-per: 20, Test: 0.7830
Data: cycle_999_house_333_k2_p0.1, Samples-per: 20, Test: 0.7800
Data: cycle_999_house_333_k2_p0.1, Samples-per: 20, Test: 0.6765
Data: cycle_999_house_333_k2_p0.1, Samples-per: 20, Test: 0.7159
Data: cycle_999_house_333_k2_p0.1, Samples-per: 20, Test: 0.8160
Data: cycle_999_house_333_k2_p0.1, Samples-per: 20, Test: 0.7918
Data: cycle_999_house_333_k2_p0.1, Samples-per: 20, Test: 0.7982
Data: cycle_999_house_333_k2_p0.1, Samples-per: 20, Test: 0.7316
Data: cycle_999_house_333_k2_p0.1, Samples-per: 20, Test: 0.7545
Data: cycle_999_house_333_k2_p0.1, Samples-per: 20, Test: 0.6892
Data: cycle_999_house_333_k2_p0.1, Samples-per: 20, Test: 0.7787
Data: cycle_999_house_333_k2_p0.1, Samples-per: 20, Test: 0.7957
Data: cycle_999_house_333_k2_p0.1, Samples-per: 20, Test: 0.7285
Data: cycle_999_house_333_k2_p0.1, Samples-per: 20, Test: 0.7298
Data: cycle_999_house_333_k2_p0.1, Samples-per: 20, Test: 0.7348
Data: cycle_999_house_333_k2_p0.1, Samples-per: 20, Test: 0.7357
Data: cycle_999_house_333_k2_p0.1, Samples-per: 20, Test: 0.7732
Data: cycle_999_house_333_k2_p0.1, Samples-per: 20, Test: 0.6815
Data: cycle_999_house_333_k2_p0.1, Samples-per: 20, Test: 0.7874
Data: cycle_999_house_333_k2_p0.1, Samples-per: 20, Test: 0.7955
Data: cycle_999_house_333_k2_p0.1, Samples-per: 20, Test: 0.7900
Data: cycle_999_house_333_k2_p0.15, Samples-per: 20, Test: 0.6419
Data: cycle_999_house_333_k2_p0.15, Samples-per: 20, Test: 0.6634
Data: cycle_999_house_333_k2_p0.15, Samples-per: 20, Test: 0.6102
Data: cycle_999_house_333_k2_p0.15, Samples-per: 20, Test: 0.6668
Data: cycle_999_house_333_k2_p0.15, Samples-per: 20, Test: 0.6088
Data: cycle_999_house_333_k2_p0.15, Samples-per: 20, Test: 0.6575
Data: cycle_999_house_333_k2_p0.15, Samples-per: 20, Test: 0.6303
Data: cycle_999_house_333_k2_p0.15, Samples-per: 20, Test: 0.6627
Data: cycle_999_house_333_k2_p0.15, Samples-per: 20, Test: 0.5984
Data: cycle_999_house_333_k2_p0.15, Samples-per: 20, Test: 0.6297
Data: cycle_999_house_333_k2_p0.15, Samples-per: 20, Test: 0.6292
Data: cycle_999_house_333_k2_p0.15, Samples-per: 20, Test: 0.6701
Data: cycle_999_house_333_k2_p0.15, Samples-per: 20, Test: 0.6370
Data: cycle_999_house_333_k2_p0.15, Samples-per: 20, Test: 0.6453
Data: cycle_999_house_333_k2_p0.15, Samples-per: 20, Test: 0.6331
Data: cycle_999_house_333_k2_p0.15, Samples-per: 20, Test: 0.6466
Data: cycle_999_house_333_k2_p0.15, Samples-per: 20, Test: 0.6457
Data: cycle_999_house_333_k2_p0.15, Samples-per: 20, Test: 0.6597
Data: cycle_999_house_333_k2_p0.15, Samples-per: 20, Test: 0.6194
Data: cycle_999_house_333_k2_p0.15, Samples-per: 20, Test: 0.6553
Data: cycle_999_house_333_k2_p0.15, Samples-per: 20, Test: 0.6645
Data: cycle_999_house_333_k2_p0.15, Samples-per: 20, Test: 0.6118
Data: cycle_999_house_333_k2_p0.15, Samples-per: 20, Test: 0.6160
Data: cycle_999_house_333_k2_p0.15, Samples-per: 20, Test: 0.6380
Data: cycle_999_house_333_k2_p0.15, Samples-per: 20, Test: 0.6474
Data: cycle_999_house_333_k2_p0.15, Samples-per: 20, Test: 0.6535
Data: cycle_999_house_333_k2_p0.15, Samples-per: 20, Test: 0.6839
Data: cycle_999_house_333_k2_p0.15, Samples-per: 20, Test: 0.6744
Data: cycle_999_house_333_k2_p0.15, Samples-per: 20, Test: 0.6571
Data: cycle_999_house_333_k2_p0.15, Samples-per: 20, Test: 0.6379
Data: cycle_999_house_333_k2_p0.15, Samples-per: 20, Test: 0.6584
Data: cycle_999_house_333_k2_p0.15, Samples-per: 20, Test: 0.6226
Data: cycle_999_house_333_k2_p0.15, Samples-per: 20, Test: 0.6625
Data: cycle_999_house_333_k2_p0.15, Samples-per: 20, Test: 0.5945
Data: cycle_999_house_333_k2_p0.15, Samples-per: 20, Test: 0.6887
Data: cycle_999_house_333_k2_p0.15, Samples-per: 20, Test: 0.6578
Data: cycle_999_house_333_k2_p0.15, Samples-per: 20, Test: 0.6210
Data: cycle_999_house_333_k2_p0.15, Samples-per: 20, Test: 0.6565
Data: cycle_999_house_333_k2_p0.15, Samples-per: 20, Test: 0.6055
Data: cycle_999_house_333_k2_p0.15, Samples-per: 20, Test: 0.6680
Data: cycle_999_house_333_k2_p0.15, Samples-per: 20, Test: 0.6887
Data: cycle_999_house_333_k2_p0.15, Samples-per: 20, Test: 0.6403
Data: cycle_999_house_333_k2_p0.15, Samples-per: 20, Test: 0.6595
Data: cycle_999_house_333_k2_p0.15, Samples-per: 20, Test: 0.6412
Data: cycle_999_house_333_k2_p0.15, Samples-per: 20, Test: 0.6448
Data: cycle_999_house_333_k2_p0.15, Samples-per: 20, Test: 0.6396
Data: cycle_999_house_333_k2_p0.15, Samples-per: 20, Test: 0.6924
Data: cycle_999_house_333_k2_p0.15, Samples-per: 20, Test: 0.6499
Data: cycle_999_house_333_k2_p0.15, Samples-per: 20, Test: 0.6956
Data: cycle_999_house_333_k2_p0.15, Samples-per: 20, Test: 0.6443
Data: cycle_999_house_333_k2_p0.2, Samples-per: 20, Test: 0.5744
Data: cycle_999_house_333_k2_p0.2, Samples-per: 20, Test: 0.5585
Data: cycle_999_house_333_k2_p0.2, Samples-per: 20, Test: 0.5626
Data: cycle_999_house_333_k2_p0.2, Samples-per: 20, Test: 0.5855
Data: cycle_999_house_333_k2_p0.2, Samples-per: 20, Test: 0.5416
Data: cycle_999_house_333_k2_p0.2, Samples-per: 20, Test: 0.6148
Data: cycle_999_house_333_k2_p0.2, Samples-per: 20, Test: 0.5469
Data: cycle_999_house_333_k2_p0.2, Samples-per: 20, Test: 0.5930
Data: cycle_999_house_333_k2_p0.2, Samples-per: 20, Test: 0.5065
Data: cycle_999_house_333_k2_p0.2, Samples-per: 20, Test: 0.5845
Data: cycle_999_house_333_k2_p0.2, Samples-per: 20, Test: 0.5801
Data: cycle_999_house_333_k2_p0.2, Samples-per: 20, Test: 0.5571
Data: cycle_999_house_333_k2_p0.2, Samples-per: 20, Test: 0.6120
Data: cycle_999_house_333_k2_p0.2, Samples-per: 20, Test: 0.5909
Data: cycle_999_house_333_k2_p0.2, Samples-per: 20, Test: 0.5229
Data: cycle_999_house_333_k2_p0.2, Samples-per: 20, Test: 0.5511
Data: cycle_999_house_333_k2_p0.2, Samples-per: 20, Test: 0.5548
Data: cycle_999_house_333_k2_p0.2, Samples-per: 20, Test: 0.5206
Data: cycle_999_house_333_k2_p0.2, Samples-per: 20, Test: 0.5124
Data: cycle_999_house_333_k2_p0.2, Samples-per: 20, Test: 0.5611
Data: cycle_999_house_333_k2_p0.2, Samples-per: 20, Test: 0.5449
Data: cycle_999_house_333_k2_p0.2, Samples-per: 20, Test: 0.5577
Data: cycle_999_house_333_k2_p0.2, Samples-per: 20, Test: 0.5173
Data: cycle_999_house_333_k2_p0.2, Samples-per: 20, Test: 0.5372
Data: cycle_999_house_333_k2_p0.2, Samples-per: 20, Test: 0.5204
Data: cycle_999_house_333_k2_p0.2, Samples-per: 20, Test: 0.5165
Data: cycle_999_house_333_k2_p0.2, Samples-per: 20, Test: 0.5111
Data: cycle_999_house_333_k2_p0.2, Samples-per: 20, Test: 0.5733
Data: cycle_999_house_333_k2_p0.2, Samples-per: 20, Test: 0.5768
Data: cycle_999_house_333_k2_p0.2, Samples-per: 20, Test: 0.5847
Data: cycle_999_house_333_k2_p0.2, Samples-per: 20, Test: 0.5587
Data: cycle_999_house_333_k2_p0.2, Samples-per: 20, Test: 0.5993
Data: cycle_999_house_333_k2_p0.2, Samples-per: 20, Test: 0.5816
Data: cycle_999_house_333_k2_p0.2, Samples-per: 20, Test: 0.5513
Data: cycle_999_house_333_k2_p0.2, Samples-per: 20, Test: 0.5691
Data: cycle_999_house_333_k2_p0.2, Samples-per: 20, Test: 0.5390
Data: cycle_999_house_333_k2_p0.2, Samples-per: 20, Test: 0.5308
Data: cycle_999_house_333_k2_p0.2, Samples-per: 20, Test: 0.5781
Data: cycle_999_house_333_k2_p0.2, Samples-per: 20, Test: 0.5457
Data: cycle_999_house_333_k2_p0.2, Samples-per: 20, Test: 0.5214
Data: cycle_999_house_333_k2_p0.2, Samples-per: 20, Test: 0.5188
Data: cycle_999_house_333_k2_p0.2, Samples-per: 20, Test: 0.5435
Data: cycle_999_house_333_k2_p0.2, Samples-per: 20, Test: 0.5643
Data: cycle_999_house_333_k2_p0.2, Samples-per: 20, Test: 0.5916
Data: cycle_999_house_333_k2_p0.2, Samples-per: 20, Test: 0.5609
Data: cycle_999_house_333_k2_p0.2, Samples-per: 20, Test: 0.5304
Data: cycle_999_house_333_k2_p0.2, Samples-per: 20, Test: 0.5538
Data: cycle_999_house_333_k2_p0.2, Samples-per: 20, Test: 0.5399
Data: cycle_999_house_333_k2_p0.2, Samples-per: 20, Test: 0.5034
Data: cycle_999_house_333_k2_p0.2, Samples-per: 20, Test: 0.6083
Data: cycle_999_house_333_k2_p0.25, Samples-per: 20, Test: 0.4706
Data: cycle_999_house_333_k2_p0.25, Samples-per: 20, Test: 0.5131
Data: cycle_999_house_333_k2_p0.25, Samples-per: 20, Test: 0.5019
Data: cycle_999_house_333_k2_p0.25, Samples-per: 20, Test: 0.4508
Data: cycle_999_house_333_k2_p0.25, Samples-per: 20, Test: 0.4920
Data: cycle_999_house_333_k2_p0.25, Samples-per: 20, Test: 0.4705
Data: cycle_999_house_333_k2_p0.25, Samples-per: 20, Test: 0.4591
Data: cycle_999_house_333_k2_p0.25, Samples-per: 20, Test: 0.4759
Data: cycle_999_house_333_k2_p0.25, Samples-per: 20, Test: 0.5231
Data: cycle_999_house_333_k2_p0.25, Samples-per: 20, Test: 0.4740
Data: cycle_999_house_333_k2_p0.25, Samples-per: 20, Test: 0.4852
Data: cycle_999_house_333_k2_p0.25, Samples-per: 20, Test: 0.4850
Data: cycle_999_house_333_k2_p0.25, Samples-per: 20, Test: 0.4896
Data: cycle_999_house_333_k2_p0.25, Samples-per: 20, Test: 0.4754
Data: cycle_999_house_333_k2_p0.25, Samples-per: 20, Test: 0.5017
Data: cycle_999_house_333_k2_p0.25, Samples-per: 20, Test: 0.4865
Data: cycle_999_house_333_k2_p0.25, Samples-per: 20, Test: 0.4494
Data: cycle_999_house_333_k2_p0.25, Samples-per: 20, Test: 0.4485
Data: cycle_999_house_333_k2_p0.25, Samples-per: 20, Test: 0.4124
Data: cycle_999_house_333_k2_p0.25, Samples-per: 20, Test: 0.5177
Data: cycle_999_house_333_k2_p0.25, Samples-per: 20, Test: 0.4753
Data: cycle_999_house_333_k2_p0.25, Samples-per: 20, Test: 0.4642
Data: cycle_999_house_333_k2_p0.25, Samples-per: 20, Test: 0.4599
Data: cycle_999_house_333_k2_p0.25, Samples-per: 20, Test: 0.3910
Data: cycle_999_house_333_k2_p0.25, Samples-per: 20, Test: 0.4645
Data: cycle_999_house_333_k2_p0.25, Samples-per: 20, Test: 0.4882
Data: cycle_999_house_333_k2_p0.25, Samples-per: 20, Test: 0.5246
Data: cycle_999_house_333_k2_p0.25, Samples-per: 20, Test: 0.4885
Data: cycle_999_house_333_k2_p0.25, Samples-per: 20, Test: 0.4315
Data: cycle_999_house_333_k2_p0.25, Samples-per: 20, Test: 0.4629
Data: cycle_999_house_333_k2_p0.25, Samples-per: 20, Test: 0.4776
Data: cycle_999_house_333_k2_p0.25, Samples-per: 20, Test: 0.5249
Data: cycle_999_house_333_k2_p0.25, Samples-per: 20, Test: 0.4707
Data: cycle_999_house_333_k2_p0.25, Samples-per: 20, Test: 0.4794
Data: cycle_999_house_333_k2_p0.25, Samples-per: 20, Test: 0.5248
Data: cycle_999_house_333_k2_p0.25, Samples-per: 20, Test: 0.4789
Data: cycle_999_house_333_k2_p0.25, Samples-per: 20, Test: 0.5114
Data: cycle_999_house_333_k2_p0.25, Samples-per: 20, Test: 0.5125
Data: cycle_999_house_333_k2_p0.25, Samples-per: 20, Test: 0.4801
Data: cycle_999_house_333_k2_p0.25, Samples-per: 20, Test: 0.5296
Data: cycle_999_house_333_k2_p0.25, Samples-per: 20, Test: 0.5089
Data: cycle_999_house_333_k2_p0.25, Samples-per: 20, Test: 0.4525
Data: cycle_999_house_333_k2_p0.25, Samples-per: 20, Test: 0.5149
Data: cycle_999_house_333_k2_p0.25, Samples-per: 20, Test: 0.4622
Data: cycle_999_house_333_k2_p0.25, Samples-per: 20, Test: 0.4766
Data: cycle_999_house_333_k2_p0.25, Samples-per: 20, Test: 0.4974
Data: cycle_999_house_333_k2_p0.25, Samples-per: 20, Test: 0.4834
Data: cycle_999_house_333_k2_p0.25, Samples-per: 20, Test: 0.4777
Data: cycle_999_house_333_k2_p0.25, Samples-per: 20, Test: 0.4355
Data: cycle_999_house_333_k2_p0.25, Samples-per: 20, Test: 0.4836
Data: cycle_999_house_333_k2_p0.3, Samples-per: 20, Test: 0.4129
Data: cycle_999_house_333_k2_p0.3, Samples-per: 20, Test: 0.3914
Data: cycle_999_house_333_k2_p0.3, Samples-per: 20, Test: 0.4378
Data: cycle_999_house_333_k2_p0.3, Samples-per: 20, Test: 0.3864
Data: cycle_999_house_333_k2_p0.3, Samples-per: 20, Test: 0.4146
Data: cycle_999_house_333_k2_p0.3, Samples-per: 20, Test: 0.4044
Data: cycle_999_house_333_k2_p0.3, Samples-per: 20, Test: 0.4619
Data: cycle_999_house_333_k2_p0.3, Samples-per: 20, Test: 0.4057
Data: cycle_999_house_333_k2_p0.3, Samples-per: 20, Test: 0.4334
Data: cycle_999_house_333_k2_p0.3, Samples-per: 20, Test: 0.3915
Data: cycle_999_house_333_k2_p0.3, Samples-per: 20, Test: 0.3645
Data: cycle_999_house_333_k2_p0.3, Samples-per: 20, Test: 0.3879
Data: cycle_999_house_333_k2_p0.3, Samples-per: 20, Test: 0.3906
Data: cycle_999_house_333_k2_p0.3, Samples-per: 20, Test: 0.4454
Data: cycle_999_house_333_k2_p0.3, Samples-per: 20, Test: 0.4153
Data: cycle_999_house_333_k2_p0.3, Samples-per: 20, Test: 0.4321
Data: cycle_999_house_333_k2_p0.3, Samples-per: 20, Test: 0.3810
Data: cycle_999_house_333_k2_p0.3, Samples-per: 20, Test: 0.4026
Data: cycle_999_house_333_k2_p0.3, Samples-per: 20, Test: 0.4041
Data: cycle_999_house_333_k2_p0.3, Samples-per: 20, Test: 0.3976
Data: cycle_999_house_333_k2_p0.3, Samples-per: 20, Test: 0.3612
Data: cycle_999_house_333_k2_p0.3, Samples-per: 20, Test: 0.4221
Data: cycle_999_house_333_k2_p0.3, Samples-per: 20, Test: 0.4236
Data: cycle_999_house_333_k2_p0.3, Samples-per: 20, Test: 0.4016
Data: cycle_999_house_333_k2_p0.3, Samples-per: 20, Test: 0.4020
Data: cycle_999_house_333_k2_p0.3, Samples-per: 20, Test: 0.3971
Data: cycle_999_house_333_k2_p0.3, Samples-per: 20, Test: 0.3692
Data: cycle_999_house_333_k2_p0.3, Samples-per: 20, Test: 0.4119
Data: cycle_999_house_333_k2_p0.3, Samples-per: 20, Test: 0.4039
Data: cycle_999_house_333_k2_p0.3, Samples-per: 20, Test: 0.3868
Data: cycle_999_house_333_k2_p0.3, Samples-per: 20, Test: 0.3390
Data: cycle_999_house_333_k2_p0.3, Samples-per: 20, Test: 0.3881
Data: cycle_999_house_333_k2_p0.3, Samples-per: 20, Test: 0.3816
Data: cycle_999_house_333_k2_p0.3, Samples-per: 20, Test: 0.3825
Data: cycle_999_house_333_k2_p0.3, Samples-per: 20, Test: 0.4022
Data: cycle_999_house_333_k2_p0.3, Samples-per: 20, Test: 0.4273
Data: cycle_999_house_333_k2_p0.3, Samples-per: 20, Test: 0.4179
Data: cycle_999_house_333_k2_p0.3, Samples-per: 20, Test: 0.3895
Data: cycle_999_house_333_k2_p0.3, Samples-per: 20, Test: 0.4135
Data: cycle_999_house_333_k2_p0.3, Samples-per: 20, Test: 0.3940
Data: cycle_999_house_333_k2_p0.3, Samples-per: 20, Test: 0.3768
Data: cycle_999_house_333_k2_p0.3, Samples-per: 20, Test: 0.3612
Data: cycle_999_house_333_k2_p0.3, Samples-per: 20, Test: 0.4049
Data: cycle_999_house_333_k2_p0.3, Samples-per: 20, Test: 0.4289
Data: cycle_999_house_333_k2_p0.3, Samples-per: 20, Test: 0.4326
Data: cycle_999_house_333_k2_p0.3, Samples-per: 20, Test: 0.3951
Data: cycle_999_house_333_k2_p0.3, Samples-per: 20, Test: 0.3931
Data: cycle_999_house_333_k2_p0.3, Samples-per: 20, Test: 0.4515
Data: cycle_999_house_333_k2_p0.3, Samples-per: 20, Test: 0.3710
Data: cycle_999_house_333_k2_p0.3, Samples-per: 20, Test: 0.4220
Data: cycle_999_house_333_k2_p0.35, Samples-per: 20, Test: 0.3223
Data: cycle_999_house_333_k2_p0.35, Samples-per: 20, Test: 0.3815
Data: cycle_999_house_333_k2_p0.35, Samples-per: 20, Test: 0.3764
Data: cycle_999_house_333_k2_p0.35, Samples-per: 20, Test: 0.3596
Data: cycle_999_house_333_k2_p0.35, Samples-per: 20, Test: 0.3857
Data: cycle_999_house_333_k2_p0.35, Samples-per: 20, Test: 0.3635
Data: cycle_999_house_333_k2_p0.35, Samples-per: 20, Test: 0.3741
Data: cycle_999_house_333_k2_p0.35, Samples-per: 20, Test: 0.3678
Data: cycle_999_house_333_k2_p0.35, Samples-per: 20, Test: 0.3977
Data: cycle_999_house_333_k2_p0.35, Samples-per: 20, Test: 0.3658
Data: cycle_999_house_333_k2_p0.35, Samples-per: 20, Test: 0.3651
Data: cycle_999_house_333_k2_p0.35, Samples-per: 20, Test: 0.4021
Data: cycle_999_house_333_k2_p0.35, Samples-per: 20, Test: 0.3686
Data: cycle_999_house_333_k2_p0.35, Samples-per: 20, Test: 0.3194
Data: cycle_999_house_333_k2_p0.35, Samples-per: 20, Test: 0.3604
Data: cycle_999_house_333_k2_p0.35, Samples-per: 20, Test: 0.3656
Data: cycle_999_house_333_k2_p0.35, Samples-per: 20, Test: 0.3795
Data: cycle_999_house_333_k2_p0.35, Samples-per: 20, Test: 0.3471
Data: cycle_999_house_333_k2_p0.35, Samples-per: 20, Test: 0.3799
Data: cycle_999_house_333_k2_p0.35, Samples-per: 20, Test: 0.3700
Data: cycle_999_house_333_k2_p0.35, Samples-per: 20, Test: 0.3455
Data: cycle_999_house_333_k2_p0.35, Samples-per: 20, Test: 0.4001
Data: cycle_999_house_333_k2_p0.35, Samples-per: 20, Test: 0.3463
Data: cycle_999_house_333_k2_p0.35, Samples-per: 20, Test: 0.3407
Data: cycle_999_house_333_k2_p0.35, Samples-per: 20, Test: 0.3389
Data: cycle_999_house_333_k2_p0.35, Samples-per: 20, Test: 0.3750
Data: cycle_999_house_333_k2_p0.35, Samples-per: 20, Test: 0.3490
Data: cycle_999_house_333_k2_p0.35, Samples-per: 20, Test: 0.3326
Data: cycle_999_house_333_k2_p0.35, Samples-per: 20, Test: 0.3972
Data: cycle_999_house_333_k2_p0.35, Samples-per: 20, Test: 0.3708
Data: cycle_999_house_333_k2_p0.35, Samples-per: 20, Test: 0.3926
Data: cycle_999_house_333_k2_p0.35, Samples-per: 20, Test: 0.3449
Data: cycle_999_house_333_k2_p0.35, Samples-per: 20, Test: 0.3596
Data: cycle_999_house_333_k2_p0.35, Samples-per: 20, Test: 0.3832
Data: cycle_999_house_333_k2_p0.35, Samples-per: 20, Test: 0.3940
Data: cycle_999_house_333_k2_p0.35, Samples-per: 20, Test: 0.3895
Data: cycle_999_house_333_k2_p0.35, Samples-per: 20, Test: 0.3788
Data: cycle_999_house_333_k2_p0.35, Samples-per: 20, Test: 0.3779
Data: cycle_999_house_333_k2_p0.35, Samples-per: 20, Test: 0.3525
Data: cycle_999_house_333_k2_p0.35, Samples-per: 20, Test: 0.3979
Data: cycle_999_house_333_k2_p0.35, Samples-per: 20, Test: 0.3488
Data: cycle_999_house_333_k2_p0.35, Samples-per: 20, Test: 0.3583
Data: cycle_999_house_333_k2_p0.35, Samples-per: 20, Test: 0.3730
Data: cycle_999_house_333_k2_p0.35, Samples-per: 20, Test: 0.3937
Data: cycle_999_house_333_k2_p0.35, Samples-per: 20, Test: 0.3735
Data: cycle_999_house_333_k2_p0.35, Samples-per: 20, Test: 0.4045
Data: cycle_999_house_333_k2_p0.35, Samples-per: 20, Test: 0.3281
Data: cycle_999_house_333_k2_p0.35, Samples-per: 20, Test: 0.3798
Data: cycle_999_house_333_k2_p0.35, Samples-per: 20, Test: 0.3695
Data: cycle_999_house_333_k2_p0.35, Samples-per: 20, Test: 0.3097
Data: cycle_999_house_333_k2_p0.4, Samples-per: 20, Test: 0.3450
Data: cycle_999_house_333_k2_p0.4, Samples-per: 20, Test: 0.3753
Data: cycle_999_house_333_k2_p0.4, Samples-per: 20, Test: 0.3600
Data: cycle_999_house_333_k2_p0.4, Samples-per: 20, Test: 0.3630
Data: cycle_999_house_333_k2_p0.4, Samples-per: 20, Test: 0.3305
Data: cycle_999_house_333_k2_p0.4, Samples-per: 20, Test: 0.3499
Data: cycle_999_house_333_k2_p0.4, Samples-per: 20, Test: 0.3488
Data: cycle_999_house_333_k2_p0.4, Samples-per: 20, Test: 0.3351
Data: cycle_999_house_333_k2_p0.4, Samples-per: 20, Test: 0.3640
Data: cycle_999_house_333_k2_p0.4, Samples-per: 20, Test: 0.3413
Data: cycle_999_house_333_k2_p0.4, Samples-per: 20, Test: 0.3430
Data: cycle_999_house_333_k2_p0.4, Samples-per: 20, Test: 0.3780
Data: cycle_999_house_333_k2_p0.4, Samples-per: 20, Test: 0.3619
Data: cycle_999_house_333_k2_p0.4, Samples-per: 20, Test: 0.3386
Data: cycle_999_house_333_k2_p0.4, Samples-per: 20, Test: 0.3328
Data: cycle_999_house_333_k2_p0.4, Samples-per: 20, Test: 0.3631
Data: cycle_999_house_333_k2_p0.4, Samples-per: 20, Test: 0.3498
Data: cycle_999_house_333_k2_p0.4, Samples-per: 20, Test: 0.3604
Data: cycle_999_house_333_k2_p0.4, Samples-per: 20, Test: 0.3554
Data: cycle_999_house_333_k2_p0.4, Samples-per: 20, Test: 0.3459
Data: cycle_999_house_333_k2_p0.4, Samples-per: 20, Test: 0.3172
Data: cycle_999_house_333_k2_p0.4, Samples-per: 20, Test: 0.3371
Data: cycle_999_house_333_k2_p0.4, Samples-per: 20, Test: 0.3169
Data: cycle_999_house_333_k2_p0.4, Samples-per: 20, Test: 0.3920
Data: cycle_999_house_333_k2_p0.4, Samples-per: 20, Test: 0.3122
Data: cycle_999_house_333_k2_p0.4, Samples-per: 20, Test: 0.3823
Data: cycle_999_house_333_k2_p0.4, Samples-per: 20, Test: 0.3825
Data: cycle_999_house_333_k2_p0.4, Samples-per: 20, Test: 0.3228
Data: cycle_999_house_333_k2_p0.4, Samples-per: 20, Test: 0.3156
Data: cycle_999_house_333_k2_p0.4, Samples-per: 20, Test: 0.3461
Data: cycle_999_house_333_k2_p0.4, Samples-per: 20, Test: 0.3383
Data: cycle_999_house_333_k2_p0.4, Samples-per: 20, Test: 0.3114
Data: cycle_999_house_333_k2_p0.4, Samples-per: 20, Test: 0.3715
Data: cycle_999_house_333_k2_p0.4, Samples-per: 20, Test: 0.3516
Data: cycle_999_house_333_k2_p0.4, Samples-per: 20, Test: 0.3245
Data: cycle_999_house_333_k2_p0.4, Samples-per: 20, Test: 0.3060
Data: cycle_999_house_333_k2_p0.4, Samples-per: 20, Test: 0.3277
Data: cycle_999_house_333_k2_p0.4, Samples-per: 20, Test: 0.3333
Data: cycle_999_house_333_k2_p0.4, Samples-per: 20, Test: 0.3594
Data: cycle_999_house_333_k2_p0.4, Samples-per: 20, Test: 0.3715
Data: cycle_999_house_333_k2_p0.4, Samples-per: 20, Test: 0.3350
Data: cycle_999_house_333_k2_p0.4, Samples-per: 20, Test: 0.3381
Data: cycle_999_house_333_k2_p0.4, Samples-per: 20, Test: 0.3470
Data: cycle_999_house_333_k2_p0.4, Samples-per: 20, Test: 0.3669
Data: cycle_999_house_333_k2_p0.4, Samples-per: 20, Test: 0.3714
Data: cycle_999_house_333_k2_p0.4, Samples-per: 20, Test: 0.3374
Data: cycle_999_house_333_k2_p0.4, Samples-per: 20, Test: 0.3560
Data: cycle_999_house_333_k2_p0.4, Samples-per: 20, Test: 0.3276
Data: cycle_999_house_333_k2_p0.4, Samples-per: 20, Test: 0.3729
Data: cycle_999_house_333_k2_p0.4, Samples-per: 20, Test: 0.3427
Data: cycle_999_house_333_k2_p0.45, Samples-per: 20, Test: 0.3594
Data: cycle_999_house_333_k2_p0.45, Samples-per: 20, Test: 0.3403
Data: cycle_999_house_333_k2_p0.45, Samples-per: 20, Test: 0.3120
Data: cycle_999_house_333_k2_p0.45, Samples-per: 20, Test: 0.3633
Data: cycle_999_house_333_k2_p0.45, Samples-per: 20, Test: 0.3334
Data: cycle_999_house_333_k2_p0.45, Samples-per: 20, Test: 0.3593
Data: cycle_999_house_333_k2_p0.45, Samples-per: 20, Test: 0.3376
Data: cycle_999_house_333_k2_p0.45, Samples-per: 20, Test: 0.3728
Data: cycle_999_house_333_k2_p0.45, Samples-per: 20, Test: 0.3739
Data: cycle_999_house_333_k2_p0.45, Samples-per: 20, Test: 0.3320
Data: cycle_999_house_333_k2_p0.45, Samples-per: 20, Test: 0.3348
Data: cycle_999_house_333_k2_p0.45, Samples-per: 20, Test: 0.3585
Data: cycle_999_house_333_k2_p0.45, Samples-per: 20, Test: 0.3560
Data: cycle_999_house_333_k2_p0.45, Samples-per: 20, Test: 0.3519
Data: cycle_999_house_333_k2_p0.45, Samples-per: 20, Test: 0.3617
Data: cycle_999_house_333_k2_p0.45, Samples-per: 20, Test: 0.3466
Data: cycle_999_house_333_k2_p0.45, Samples-per: 20, Test: 0.3529
Data: cycle_999_house_333_k2_p0.45, Samples-per: 20, Test: 0.3526
Data: cycle_999_house_333_k2_p0.45, Samples-per: 20, Test: 0.3569
Data: cycle_999_house_333_k2_p0.45, Samples-per: 20, Test: 0.3645
Data: cycle_999_house_333_k2_p0.45, Samples-per: 20, Test: 0.3200
Data: cycle_999_house_333_k2_p0.45, Samples-per: 20, Test: 0.3307
Data: cycle_999_house_333_k2_p0.45, Samples-per: 20, Test: 0.3562
Data: cycle_999_house_333_k2_p0.45, Samples-per: 20, Test: 0.3447
Data: cycle_999_house_333_k2_p0.45, Samples-per: 20, Test: 0.3373
Data: cycle_999_house_333_k2_p0.45, Samples-per: 20, Test: 0.3336
Data: cycle_999_house_333_k2_p0.45, Samples-per: 20, Test: 0.3607
Data: cycle_999_house_333_k2_p0.45, Samples-per: 20, Test: 0.3273
Data: cycle_999_house_333_k2_p0.45, Samples-per: 20, Test: 0.3574
Data: cycle_999_house_333_k2_p0.45, Samples-per: 20, Test: 0.3205
Data: cycle_999_house_333_k2_p0.45, Samples-per: 20, Test: 0.3286
Data: cycle_999_house_333_k2_p0.45, Samples-per: 20, Test: 0.3724
Data: cycle_999_house_333_k2_p0.45, Samples-per: 20, Test: 0.3109
Data: cycle_999_house_333_k2_p0.45, Samples-per: 20, Test: 0.3355
Data: cycle_999_house_333_k2_p0.45, Samples-per: 20, Test: 0.3420
Data: cycle_999_house_333_k2_p0.45, Samples-per: 20, Test: 0.3406
Data: cycle_999_house_333_k2_p0.45, Samples-per: 20, Test: 0.3444
Data: cycle_999_house_333_k2_p0.45, Samples-per: 20, Test: 0.3494
Data: cycle_999_house_333_k2_p0.45, Samples-per: 20, Test: 0.3360
Data: cycle_999_house_333_k2_p0.45, Samples-per: 20, Test: 0.3391
Data: cycle_999_house_333_k2_p0.45, Samples-per: 20, Test: 0.3387
Data: cycle_999_house_333_k2_p0.45, Samples-per: 20, Test: 0.3641
Data: cycle_999_house_333_k2_p0.45, Samples-per: 20, Test: 0.3561
Data: cycle_999_house_333_k2_p0.45, Samples-per: 20, Test: 0.3055
Data: cycle_999_house_333_k2_p0.45, Samples-per: 20, Test: 0.3501
Data: cycle_999_house_333_k2_p0.45, Samples-per: 20, Test: 0.3413
Data: cycle_999_house_333_k2_p0.45, Samples-per: 20, Test: 0.3227
Data: cycle_999_house_333_k2_p0.45, Samples-per: 20, Test: 0.3663
Data: cycle_999_house_333_k2_p0.45, Samples-per: 20, Test: 0.3538
Data: cycle_999_house_333_k2_p0.45, Samples-per: 20, Test: 0.3513
Data: cycle_999_house_333_k2_p0.5, Samples-per: 20, Test: 0.3356
Data: cycle_999_house_333_k2_p0.5, Samples-per: 20, Test: 0.2988
Data: cycle_999_house_333_k2_p0.5, Samples-per: 20, Test: 0.3388
Data: cycle_999_house_333_k2_p0.5, Samples-per: 20, Test: 0.3271
Data: cycle_999_house_333_k2_p0.5, Samples-per: 20, Test: 0.3203
Data: cycle_999_house_333_k2_p0.5, Samples-per: 20, Test: 0.2834
Data: cycle_999_house_333_k2_p0.5, Samples-per: 20, Test: 0.3142
Data: cycle_999_house_333_k2_p0.5, Samples-per: 20, Test: 0.3003
Data: cycle_999_house_333_k2_p0.5, Samples-per: 20, Test: 0.3088
Data: cycle_999_house_333_k2_p0.5, Samples-per: 20, Test: 0.3004
Data: cycle_999_house_333_k2_p0.5, Samples-per: 20, Test: 0.3302
Data: cycle_999_house_333_k2_p0.5, Samples-per: 20, Test: 0.3489
Data: cycle_999_house_333_k2_p0.5, Samples-per: 20, Test: 0.3050
Data: cycle_999_house_333_k2_p0.5, Samples-per: 20, Test: 0.3117
Data: cycle_999_house_333_k2_p0.5, Samples-per: 20, Test: 0.3210
Data: cycle_999_house_333_k2_p0.5, Samples-per: 20, Test: 0.3434
Data: cycle_999_house_333_k2_p0.5, Samples-per: 20, Test: 0.3340
Data: cycle_999_house_333_k2_p0.5, Samples-per: 20, Test: 0.3214
Data: cycle_999_house_333_k2_p0.5, Samples-per: 20, Test: 0.3292
Data: cycle_999_house_333_k2_p0.5, Samples-per: 20, Test: 0.3247
Data: cycle_999_house_333_k2_p0.5, Samples-per: 20, Test: 0.3109
Data: cycle_999_house_333_k2_p0.5, Samples-per: 20, Test: 0.3478
Data: cycle_999_house_333_k2_p0.5, Samples-per: 20, Test: 0.3188
Data: cycle_999_house_333_k2_p0.5, Samples-per: 20, Test: 0.3227
Data: cycle_999_house_333_k2_p0.5, Samples-per: 20, Test: 0.3384
Data: cycle_999_house_333_k2_p0.5, Samples-per: 20, Test: 0.3185
Data: cycle_999_house_333_k2_p0.5, Samples-per: 20, Test: 0.3254
Data: cycle_999_house_333_k2_p0.5, Samples-per: 20, Test: 0.3313
Data: cycle_999_house_333_k2_p0.5, Samples-per: 20, Test: 0.3115
Data: cycle_999_house_333_k2_p0.5, Samples-per: 20, Test: 0.2987
Data: cycle_999_house_333_k2_p0.5, Samples-per: 20, Test: 0.3182
Data: cycle_999_house_333_k2_p0.5, Samples-per: 20, Test: 0.3331
Data: cycle_999_house_333_k2_p0.5, Samples-per: 20, Test: 0.3029
Data: cycle_999_house_333_k2_p0.5, Samples-per: 20, Test: 0.3175
Data: cycle_999_house_333_k2_p0.5, Samples-per: 20, Test: 0.3531
Data: cycle_999_house_333_k2_p0.5, Samples-per: 20, Test: 0.3322
Data: cycle_999_house_333_k2_p0.5, Samples-per: 20, Test: 0.3371
Data: cycle_999_house_333_k2_p0.5, Samples-per: 20, Test: 0.2975
Data: cycle_999_house_333_k2_p0.5, Samples-per: 20, Test: 0.3415
Data: cycle_999_house_333_k2_p0.5, Samples-per: 20, Test: 0.3374
Data: cycle_999_house_333_k2_p0.5, Samples-per: 20, Test: 0.2971
Data: cycle_999_house_333_k2_p0.5, Samples-per: 20, Test: 0.3045
Data: cycle_999_house_333_k2_p0.5, Samples-per: 20, Test: 0.3325
Data: cycle_999_house_333_k2_p0.5, Samples-per: 20, Test: 0.3016
Data: cycle_999_house_333_k2_p0.5, Samples-per: 20, Test: 0.2644
Data: cycle_999_house_333_k2_p0.5, Samples-per: 20, Test: 0.2982
Data: cycle_999_house_333_k2_p0.5, Samples-per: 20, Test: 0.3186
Data: cycle_999_house_333_k2_p0.5, Samples-per: 20, Test: 0.3409
Data: cycle_999_house_333_k2_p0.5, Samples-per: 20, Test: 0.3403
Data: cycle_999_house_333_k2_p0.5, Samples-per: 20, Test: 0.3007


==> figures/baseline_noise_k3.txt <==
Data: cycle_999_house_333_0, Samples-per: 20, Test: 0.9990
Data: cycle_999_house_333_0, Samples-per: 20, Test: 0.9980
Data: cycle_999_house_333_0, Samples-per: 20, Test: 1.0000
Data: cycle_999_house_333_0, Samples-per: 20, Test: 1.0000
Data: cycle_999_house_333_0, Samples-per: 20, Test: 0.9990
Data: cycle_999_house_333_0, Samples-per: 20, Test: 1.0000
Data: cycle_999_house_333_0, Samples-per: 20, Test: 0.9980
Data: cycle_999_house_333_0, Samples-per: 20, Test: 1.0000
Data: cycle_999_house_333_0, Samples-per: 20, Test: 1.0000
Data: cycle_999_house_333_0, Samples-per: 20, Test: 0.9970
Data: cycle_999_house_333_0, Samples-per: 20, Test: 1.0000
Data: cycle_999_house_333_0, Samples-per: 20, Test: 1.0000
Data: cycle_999_house_333_0, Samples-per: 20, Test: 1.0000
Data: cycle_999_house_333_0, Samples-per: 20, Test: 0.9990
Data: cycle_999_house_333_0, Samples-per: 20, Test: 0.9990
Data: cycle_999_house_333_0, Samples-per: 20, Test: 0.9990
Data: cycle_999_house_333_0, Samples-per: 20, Test: 0.9990
Data: cycle_999_house_333_0, Samples-per: 20, Test: 0.9980
Data: cycle_999_house_333_0, Samples-per: 20, Test: 0.9990
Data: cycle_999_house_333_0, Samples-per: 20, Test: 1.0000
Data: cycle_999_house_333_0, Samples-per: 20, Test: 0.9980
Data: cycle_999_house_333_0, Samples-per: 20, Test: 0.9990
Data: cycle_999_house_333_0, Samples-per: 20, Test: 0.9980
Data: cycle_999_house_333_0, Samples-per: 20, Test: 1.0000
Data: cycle_999_house_333_0, Samples-per: 20, Test: 0.9990
Data: cycle_999_house_333_0, Samples-per: 20, Test: 1.0000
Data: cycle_999_house_333_0, Samples-per: 20, Test: 0.9990
Data: cycle_999_house_333_0, Samples-per: 20, Test: 0.9990
Data: cycle_999_house_333_0, Samples-per: 20, Test: 0.9990
Data: cycle_999_house_333_0, Samples-per: 20, Test: 1.0000
Data: cycle_999_house_333_0, Samples-per: 20, Test: 0.9990
Data: cycle_999_house_333_0, Samples-per: 20, Test: 0.9990
Data: cycle_999_house_333_0, Samples-per: 20, Test: 0.9990
Data: cycle_999_house_333_0, Samples-per: 20, Test: 0.9979
Data: cycle_999_house_333_0, Samples-per: 20, Test: 0.9990
Data: cycle_999_house_333_0, Samples-per: 20, Test: 1.0000
Data: cycle_999_house_333_0, Samples-per: 20, Test: 0.9990
Data: cycle_999_house_333_0, Samples-per: 20, Test: 0.9990
Data: cycle_999_house_333_0, Samples-per: 20, Test: 0.9990
Data: cycle_999_house_333_0, Samples-per: 20, Test: 0.9990
Data: cycle_999_house_333_0, Samples-per: 20, Test: 0.9990
Data: cycle_999_house_333_0, Samples-per: 20, Test: 0.9990
Data: cycle_999_house_333_0, Samples-per: 20, Test: 1.0000
Data: cycle_999_house_333_0, Samples-per: 20, Test: 0.9990
Data: cycle_999_house_333_0, Samples-per: 20, Test: 0.9970
Data: cycle_999_house_333_0, Samples-per: 20, Test: 0.9990
Data: cycle_999_house_333_0, Samples-per: 20, Test: 0.9990
Data: cycle_999_house_333_0, Samples-per: 20, Test: 0.9980
Data: cycle_999_house_333_0, Samples-per: 20, Test: 0.9980
Data: cycle_999_house_333_0, Samples-per: 20, Test: 0.9990
Data: cycle_999_house_333_k3_p0.05, Samples-per: 20, Test: 0.8664
Data: cycle_999_house_333_k3_p0.05, Samples-per: 20, Test: 0.8010
Data: cycle_999_house_333_k3_p0.05, Samples-per: 20, Test: 0.8647
Data: cycle_999_house_333_k3_p0.05, Samples-per: 20, Test: 0.8570
Data: cycle_999_house_333_k3_p0.05, Samples-per: 20, Test: 0.8711
Data: cycle_999_house_333_k3_p0.05, Samples-per: 20, Test: 0.8419
Data: cycle_999_house_333_k3_p0.05, Samples-per: 20, Test: 0.8523
Data: cycle_999_house_333_k3_p0.05, Samples-per: 20, Test: 0.8451
Data: cycle_999_house_333_k3_p0.05, Samples-per: 20, Test: 0.8660
Data: cycle_999_house_333_k3_p0.05, Samples-per: 20, Test: 0.8253
Data: cycle_999_house_333_k3_p0.05, Samples-per: 20, Test: 0.8562
Data: cycle_999_house_333_k3_p0.05, Samples-per: 20, Test: 0.8560
Data: cycle_999_house_333_k3_p0.05, Samples-per: 20, Test: 0.8657
Data: cycle_999_house_333_k3_p0.05, Samples-per: 20, Test: 0.8507
Data: cycle_999_house_333_k3_p0.05, Samples-per: 20, Test: 0.8556
Data: cycle_999_house_333_k3_p0.05, Samples-per: 20, Test: 0.8569
Data: cycle_999_house_333_k3_p0.05, Samples-per: 20, Test: 0.8416
Data: cycle_999_house_333_k3_p0.05, Samples-per: 20, Test: 0.8703
Data: cycle_999_house_333_k3_p0.05, Samples-per: 20, Test: 0.8422
Data: cycle_999_house_333_k3_p0.05, Samples-per: 20, Test: 0.8684
Data: cycle_999_house_333_k3_p0.05, Samples-per: 20, Test: 0.8530
Data: cycle_999_house_333_k3_p0.05, Samples-per: 20, Test: 0.8299
Data: cycle_999_house_333_k3_p0.05, Samples-per: 20, Test: 0.8679
Data: cycle_999_house_333_k3_p0.05, Samples-per: 20, Test: 0.8653
Data: cycle_999_house_333_k3_p0.05, Samples-per: 20, Test: 0.8247
Data: cycle_999_house_333_k3_p0.05, Samples-per: 20, Test: 0.8188
Data: cycle_999_house_333_k3_p0.05, Samples-per: 20, Test: 0.8690
Data: cycle_999_house_333_k3_p0.05, Samples-per: 20, Test: 0.8548
Data: cycle_999_house_333_k3_p0.05, Samples-per: 20, Test: 0.8470
Data: cycle_999_house_333_k3_p0.05, Samples-per: 20, Test: 0.8613
Data: cycle_999_house_333_k3_p0.05, Samples-per: 20, Test: 0.8384
Data: cycle_999_house_333_k3_p0.05, Samples-per: 20, Test: 0.8355
Data: cycle_999_house_333_k3_p0.05, Samples-per: 20, Test: 0.8485
Data: cycle_999_house_333_k3_p0.05, Samples-per: 20, Test: 0.8572
Data: cycle_999_house_333_k3_p0.05, Samples-per: 20, Test: 0.8512
Data: cycle_999_house_333_k3_p0.05, Samples-per: 20, Test: 0.8646
Data: cycle_999_house_333_k3_p0.05, Samples-per: 20, Test: 0.8576
Data: cycle_999_house_333_k3_p0.05, Samples-per: 20, Test: 0.8710
Data: cycle_999_house_333_k3_p0.05, Samples-per: 20, Test: 0.8452
Data: cycle_999_house_333_k3_p0.05, Samples-per: 20, Test: 0.8556
Data: cycle_999_house_333_k3_p0.05, Samples-per: 20, Test: 0.8756
Data: cycle_999_house_333_k3_p0.05, Samples-per: 20, Test: 0.8453
Data: cycle_999_house_333_k3_p0.05, Samples-per: 20, Test: 0.8424
Data: cycle_999_house_333_k3_p0.05, Samples-per: 20, Test: 0.8509
Data: cycle_999_house_333_k3_p0.05, Samples-per: 20, Test: 0.8328
Data: cycle_999_house_333_k3_p0.05, Samples-per: 20, Test: 0.8615
Data: cycle_999_house_333_k3_p0.05, Samples-per: 20, Test: 0.8447
Data: cycle_999_house_333_k3_p0.05, Samples-per: 20, Test: 0.8440
Data: cycle_999_house_333_k3_p0.05, Samples-per: 20, Test: 0.8427
Data: cycle_999_house_333_k3_p0.05, Samples-per: 20, Test: 0.8194
Data: cycle_999_house_333_k3_p0.1, Samples-per: 20, Test: 0.6977
Data: cycle_999_house_333_k3_p0.1, Samples-per: 20, Test: 0.7486
Data: cycle_999_house_333_k3_p0.1, Samples-per: 20, Test: 0.7051
Data: cycle_999_house_333_k3_p0.1, Samples-per: 20, Test: 0.7060
Data: cycle_999_house_333_k3_p0.1, Samples-per: 20, Test: 0.7323
Data: cycle_999_house_333_k3_p0.1, Samples-per: 20, Test: 0.6779
Data: cycle_999_house_333_k3_p0.1, Samples-per: 20, Test: 0.6841
Data: cycle_999_house_333_k3_p0.1, Samples-per: 20, Test: 0.7440
Data: cycle_999_house_333_k3_p0.1, Samples-per: 20, Test: 0.6676
Data: cycle_999_house_333_k3_p0.1, Samples-per: 20, Test: 0.7243
Data: cycle_999_house_333_k3_p0.1, Samples-per: 20, Test: 0.7293
Data: cycle_999_house_333_k3_p0.1, Samples-per: 20, Test: 0.7292
Data: cycle_999_house_333_k3_p0.1, Samples-per: 20, Test: 0.6572
Data: cycle_999_house_333_k3_p0.1, Samples-per: 20, Test: 0.6887
Data: cycle_999_house_333_k3_p0.1, Samples-per: 20, Test: 0.6914
Data: cycle_999_house_333_k3_p0.1, Samples-per: 20, Test: 0.7226
Data: cycle_999_house_333_k3_p0.1, Samples-per: 20, Test: 0.7335
Data: cycle_999_house_333_k3_p0.1, Samples-per: 20, Test: 0.7303
Data: cycle_999_house_333_k3_p0.1, Samples-per: 20, Test: 0.7122
Data: cycle_999_house_333_k3_p0.1, Samples-per: 20, Test: 0.7533
Data: cycle_999_house_333_k3_p0.1, Samples-per: 20, Test: 0.6832
Data: cycle_999_house_333_k3_p0.1, Samples-per: 20, Test: 0.6743
Data: cycle_999_house_333_k3_p0.1, Samples-per: 20, Test: 0.7073
Data: cycle_999_house_333_k3_p0.1, Samples-per: 20, Test: 0.7055
Data: cycle_999_house_333_k3_p0.1, Samples-per: 20, Test: 0.7017
Data: cycle_999_house_333_k3_p0.1, Samples-per: 20, Test: 0.7201
Data: cycle_999_house_333_k3_p0.1, Samples-per: 20, Test: 0.6807
Data: cycle_999_house_333_k3_p0.1, Samples-per: 20, Test: 0.7163
Data: cycle_999_house_333_k3_p0.1, Samples-per: 20, Test: 0.7109
Data: cycle_999_house_333_k3_p0.1, Samples-per: 20, Test: 0.7033
Data: cycle_999_house_333_k3_p0.1, Samples-per: 20, Test: 0.7293
Data: cycle_999_house_333_k3_p0.1, Samples-per: 20, Test: 0.6851
Data: cycle_999_house_333_k3_p0.1, Samples-per: 20, Test: 0.7236
Data: cycle_999_house_333_k3_p0.1, Samples-per: 20, Test: 0.7081
Data: cycle_999_house_333_k3_p0.1, Samples-per: 20, Test: 0.7569
Data: cycle_999_house_333_k3_p0.1, Samples-per: 20, Test: 0.7041
Data: cycle_999_house_333_k3_p0.1, Samples-per: 20, Test: 0.7273
Data: cycle_999_house_333_k3_p0.1, Samples-per: 20, Test: 0.7200
Data: cycle_999_house_333_k3_p0.1, Samples-per: 20, Test: 0.7067
Data: cycle_999_house_333_k3_p0.1, Samples-per: 20, Test: 0.7447
Data: cycle_999_house_333_k3_p0.1, Samples-per: 20, Test: 0.7346
Data: cycle_999_house_333_k3_p0.1, Samples-per: 20, Test: 0.7194
Data: cycle_999_house_333_k3_p0.1, Samples-per: 20, Test: 0.7257
Data: cycle_999_house_333_k3_p0.1, Samples-per: 20, Test: 0.7290
Data: cycle_999_house_333_k3_p0.1, Samples-per: 20, Test: 0.6837
Data: cycle_999_house_333_k3_p0.1, Samples-per: 20, Test: 0.7189
Data: cycle_999_house_333_k3_p0.1, Samples-per: 20, Test: 0.7153
Data: cycle_999_house_333_k3_p0.1, Samples-per: 20, Test: 0.7251
Data: cycle_999_house_333_k3_p0.1, Samples-per: 20, Test: 0.7027
Data: cycle_999_house_333_k3_p0.1, Samples-per: 20, Test: 0.7073

